Phase Separation Kinetics and Cluster Dynamics in Two-Dimensional Active Dumbbell Systems

Molecular dynamics simulations were employed to investigate the phase separation process of a two-dimensional active Brownian dumbbell model. We evaluated the time dependence of the typical size of the dense component using the scaling properties of the structure factor, along with the averaged number of clusters and their radii of gyration. The growth observed is faster than in active particle (disk) models, and this effect is further enhanced under stronger activity. Next, we focused on studying the hexatic order of the clusters. The length associated to the orientational order grows algebraically and faster than for active Brownian particles. Under weak active forces, most clusters exhibit a uniform internal orientational order. However, under strong forcing, large clusters consist of domains with different orientational orders. We demonstrated that the latter configurations are not stable, and given sufficient time to evolve, they eventually reach homogeneous configurations as well. No gas bubbles are formed within the clusters, even when there are patches of different hexatic order. Finally, attention was directed towards the geometry and motion of the clusters themselves. By employing a tracking algorithm, we showed that clusters smaller than the typical size at the observation time exhibit regular shapes, while larger ones display fractal characteristics. In between collisions or break-ups, the clusters behave as solid bodies. Their centers of mass undergo circular motion, with radii increasing with the cluster size. The center of mass angular velocity equals that of the constituents with respect to their center of mass. These observations were rationalised with a simple mechanical model.

==> figures/fig1.1/data/Pe100/fi0.500/gasdensity_vs_time_avg.dat <==
0 0.44501 5
1 0.445008 5
2 0.445017 5
3 0.445016 5
4 0.445008 5
5 0.445006 5
6 0.445014 5
7 0.445012 5
8 0.445014 5
9 0.445016 5
10 0.445019 5
20 0.445024 5
30 0.445019 5
40 0.445032 5
50 0.445026 5
60 0.445024 5
70 0.44503 5
80 0.445045 5
90 0.445026 5
100 0.445023 5
200 0.445083 5
300 0.445033 5
400 0.444941 5
500 0.444827 5
600 0.444763 5
700 0.444594 5
800 0.444479 5
900 0.444333 5
1000 0.444074 5
2000 0.441263 5
3000 0.437309 5
4000 0.432899 5
5000 0.428569 5
6000 0.424354 5
7000 0.420207 5
8000 0.416331 5
9000 0.412742 5
10000 0.409555 5
20000 0.387269 5
30000 0.374695 5
40000 0.366141 5
50000 0.360358 5
60000 0.355497 5
70000 0.35168 5
80000 0.348603 5
90000 0.34608 5
100000 0.343881 5
200000 0.329544 5
300000 0.319345 5
400000 0.309861 5
500000 0.300111 5
600000 0.290273 5
700000 0.279425 5
800000 0.26802 5
900000 0.257075 5
1000000 0.245984 5
2000000 0.165835 5
3000000 0.138126 5
4000000 0.125368 5
5000000 0.117176 5
6000000 0.112014 5
7000000 0.105812 5
8000000 0.103151 5
9000000 0.100048 5
10000000 0.0945843 5
11000000 0.0908134 5
12000000 0.0875229 5
13000000 0.0865786 5
14000000 0.0854037 5
15000000 0.0838896 5
16000000 0.0812918 5
17000000 0.079406 5
18000000 0.0758843 5
19000000 0.0726703 5
20000000 0.0708933 5
21000000 0.0698797 5
22000000 0.0697065 5
23000000 0.0689728 5
24000000 0.0694969 5
25000000 0.0684935 5
26000000 0.0679838 5
27000000 0.0670892 5
28000000 0.0659521 5
29000000 0.0649691 5
30000000 0.0639008 5
31000000 0.0630496 5
32000000 0.0613401 5
33000000 0.0600376 5
34000000 0.0597151 5
35000000 0.0588984 5
36000000 0.0585566 5
37000000 0.0590692 5
38000000 0.0589301 5
39000000 0.0600465 5
40000000 0.0585999 5
41000000 0.0573504 5
42000000 0.055936 5
43000000 0.0553755 5
44000000 0.0548002 5
45000000 0.0549398 5
46000000 0.0539493 5
47000000 0.0525415 5
48000000 0.0527515 5
49000000 0.0535974 5
50000000 0.0535551 5
51000000 0.0535681 5
52000000 0.0526861 5
53000000 0.0519334 5
54000000 0.0514021 5
55000000 0.0514407 5
56000000 0.0510464 5
57000000 0.0489191 5
58000000 0.0480436 5
59000000 0.0474545 5
60000000 0.0470194 5
61000000 0.0461675 5
62000000 0.0456373 5
63000000 0.044894 5
64000000 0.0444174 5
65000000 0.045062 5
66000000 0.0441245 5
67000000 0.0442278 5
68000000 0.0440722 5
69000000 0.0448874 5
70000000 0.044038 5
71000000 0.0439172 5
72000000 0.0439025 5
73000000 0.0434941 5
74000000 0.043238 5
75000000 0.042822 5
76000000 0.0427686 5
77000000 0.0424881 5
78000000 0.0420128 5
79000000 0.0415722 5
80000000 0.0414916 5
81000000 0.0420965 5
82000000 0.042296 5
83000000 0.042883 5
84000000 0.0345449 5
85000000 0.0348508 5
86000000 0.0453099 5
87000000 0.0450184 5
88000000 0.0448526 5
89000000 0.0451686 5
90000000 0.0468272 5
91000000 0.0209271 5
92000000 0.0275222 5
93000000 0.0374627 5
94000000 0.0385244 5
95000000 0.0479768 5
96000000 0.0382056 5
97000000 0.0473113 5
98000000 0.0467251 5
99000000 0.0453688 5
100000000 0.0450662 5
101000000 0.0450497 5
102000000 0.0447015 5
103000000 0.0445347 5
104000000 0.0446338 5
105000000 0.0448265 5
106000000 0.0443185 5
107000000 0.0436106 5
108000000 0.0433523 5
109000000 0.0424512 5
110000000 0.0426644 5
111000000 0.0432538 5
112000000 0.0440948 5
113000000 0.0442142 5
114000000 0.0439601 5
115000000 0.04325 5
116000000 0.0425633 5
117000000 0.0423637 5
118000000 0.0426051 5
119000000 0.0427732 5
120000000 0.0439614 5
121000000 0.0439495 5
122000000 0.0438832 5
123000000 0.044417 4
124000000 0.0452714 4
125000000 0.0463931 4
126000000 0.0453949 4
127000000 0.0449613 4
128000000 0.0462543 4
129000000 0.0456694 4
130000000 0.0509706 3
131000000 0.0511378 3
132000000 0.0564973 2
133000000 0.0584237 1
134000000 0.0585494 1


==> figures/fig1.1/data/Pe100/fi0.500/gyrradius/gyrad_vs_time_N50_avg.dat <==
1 0 0 0 5
1.csd 0 0 0 1
2 0 0 0 5
2.csd 0 0 0 1
3 0 0 0 5
3.csd 0 0 0 1
4 0 0 0 5
4.csd 0 0 0 1
5 0 0 0 5
5.csd 0 0 0 1
6 0 0 0 5
6.csd 0 0 0 1
7 0 0 0 5
7.csd 0 0 0 1
8 0 0 0 5
8.csd 0 0 0 1
9 0 0 0 5
9.csd 0 0 0 1
10 0 0 0 5
10.csd 0 0 0 1
20 0 0 0 5
20.csd 0 0 0 1
30 0 0 0 5
30.csd 0 0 0 1
40 0 0 0 5
40.csd 0 0 0 1
50 0 0 0 5
50.csd 0 0 0 1
60 0 0 0 5
60.csd 0 0 0 1
70 0 0 0 5
70.csd 0 0 0 1
80 0 0 0 5
80.csd 0 0 0 1
90 0 0 0 5
90.csd 0 0 0 1
100 0 0 0 5
100.csd 0 0 0 1
200 0 0 0 5
200.csd 0 0 0 1
300 0 0 0 5
300.csd 0 0 0 1
400 0 0 0 5
400.csd 0 0 0 1
500 0 0 0 5
500.csd 0 0 0 1
600 0 0 0 5
600.csd 0 0 0 1
700 0 0 0 5
700.csd 0 0 0 1
800 0 0 0 5
800.csd 0 0 0 1
900 0 0 0 5
900.csd 0 0 0 1
1000 0 0 0 5
1000.csd 0 0 0 1
2000 0.692442 0.2 11.4 5
2000.csd 0 0 0 1
3000 3.05933 1.6 86.2 5
3000.csd 0 0 0 1
4000 3.89207 6.8 379.2 5
4000.csd 0 0 0 1
5000 3.8641 23.6 1327.6 5
5000.csd 0 0 0 1
6000 3.90148 62.8 3678.4 5
6000.csd 0 0 0 1
7000 3.84902 148 8648 5
7000.csd 0 0 0 1
8000 3.8748 279 16714.6 5
8000.csd 0 0 0 1
9000 3.89113 435.6 26544.2 5
9000.csd 0 0 0 1
10000 3.91397 602.2 37571 5
10000.csd 0 0 0 1
20000 4.16053 2362.2 175389 5
20000.csd 0 0 0 1
30000 4.42672 3207.8 275960 5
30000.csd 0 0 0 1
40000 4.65904 3555.8 343499 5
40000.csd 0 0 0 1
50000 4.87565 3603.6 386966 5
50000.csd 0 0 0 1
60000 5.06302 3549 415564 5
60000.csd 0 0 0 1
70000 5.24817 3467.4 439645 5
70000.csd 0 0 0 1
80000 5.39915 3374 457346 5
80000.csd 0 0 0 1
90000 5.52904 3289.4 473139 5
90000.csd 0 0 0 1
100000 5.65607 3187.4 483664 5
100000.csd 0 0 0 1
200000 6.59355 2457.4 544995 5
200000.csd 0 0 0 1
300000 7.22923 2028.2 578831 5
300000.csd 0 0 0 1
400000 7.92318 1661.4 604541 5
400000.csd 0 0 0 1
500000 8.59669 1389.6 629035 5
500000.csd 0 0 0 1
600000 9.51731 1134.2 655440 5
600000.csd 0 0 0 1
700000 10.4479 954 683098 5
700000.csd 0 0 0 1
800000 11.5557 795.6 710359 5
800000.csd 0 0 0 1
900000 12.8753 669 736131 5
900000.csd 0 0 0 1
1000000 14.1958 571.4 760994 5
1000000.csd 0 0 0 1
2000000 20.6176 294.4 903105 5
2000000.csd 0 0 0 1
3000000 22.2513 241.2 937368 5
3000000.csd 0 0 0 1
4000000 23.7149 199.4 951128 5
4000000.csd 0 0 0 1
5000000 25.0131 172.4 958414 5
5000000.csd 0 0 0 1
6000000 26.2283 150 962646 5
6000000.csd 0 0 0 1
7000000 27.0746 130.4 967821 5
7000000.csd 0 0 0 1
8000000 29.2712 112 969434 5
8000000.csd 0 0 0 1
9000000 28.9759 109.4 972217 5
9000000.csd 0 0 0 1
10000000 31.2368 92.6 976154 5
10000000.csd 0 0 0 1
20000000 42.5185 42.6 994112 5
20000000.csd 0 0 0 1
30000000 44.5303 29 997811 1
30000000.csd 0 0 0 1


==> figures/fig1.1/data/Pe100/fi0.500/rad_sf_dump1_mobavg.dat <==
0 2.0245
1 2.0245
2 2.0245
3 2.0245
4 2.0245
5 2.0245
6 2.0245
7 2.0245
8 2.0245
9 2.0245
10 2.0245
20 2.0245
30 2.0245
40 2.0245
50 2.0246
60 2.0247
70 2.0248
80 2.0248
90 2.0249
100 2.0249
200 2.0253
300 2.0253
400 2.0252
500 2.0247
600 2.0226
700 2.0248
800 2.0251
900 2.0259
1000 2.0273
2000 2.0559
3000 2.1109
4000 2.1848
5000 2.2696
6000 2.3589
7000 2.4474
8000 2.5299
9000 2.6053
10000 2.6733
20000 3.1982
30000 3.5951
40000 3.9202
50000 4.1953
60000 4.4377
70000 4.6588
80000 4.8594
90000 5.0437
100000 5.2173
200000 6.6228
300000 7.8545
400000 9.1448
500000 10.5002
600000 12.0222
700000 13.5683
800000 15.1412
900000 16.6736
1000000 18.1772
2000000 28.6778
3000000 35.2325
4000000 40.6682
5000000 45.9253
6000000 49.3330
7000000 53.7335
8000000 57.4893
9000000 61.4204
14500000 82.8993
24500000 115.565
#34500000 143.569
#44500000 163.701
#54500000 204.309
#64500000 264.03
#74500000 299.089
#84500000 293.009
#94500000 281.452
#104500000 277.735
#114500000 268.778
#124500000 283.656
#132000000 233.671


==> figures/fig2.1/data/Pe10/fi0.775/gyrradius/hexrad_vs_time_Nb6_th0.05_avg.dat <==
0 5.92322 397 3
1 6.26369 359.667 3
2 6.33589 358.333 3
3 6.37424 361 3
4 6.45246 359 3
5 6.51735 360.667 3
6 6.61954 354 3
7 6.66955 353 3
8 6.76292 350 3
9 6.83035 347 3
10 6.9692 335.667 3
20 8.63046 222.333 3
30 9.15519 222.333 3
40 9.43131 220.667 3
50 10.4892 163 3
60 11.8476 113 3
70 11.7744 126.333 3
80 12.144 116.333 3
90 12.3876 109.667 3
100 12.7821 98.6667 3
200 12.9259 110.333 3
300 14.3291 80 3
400 14.37 78.3333 3
500 12.8418 110.667 3
600 13.2155 103.667 3
700 12.6805 111 3
800 13.8044 86 3
900 13.7246 89 3
1000 13.8847 86.6667 3
2000 13.4118 99.6667 3
3000 14.1065 88.3333 3
4000 14.4267 77.6667 3
5000 14.7052 74.6667 3
6000 15.206 68 3
7000 14.839 75 3
8000 13.5359 102.333 3
9000 13.7242 96.3333 3
10000 14.0039 86 3
20000 13.1831 96.3333 3
30000 11.1803 167 3
40000 11.1396 159.667 3
50000 10.6787 179.333 3
60000 10.4964 199.333 3
70000 8.34965 403.667 3
80000 9.78326 252.667 3
90000 9.19596 318.667 3
100000 9.29858 322.333 3
200000 8.55196 470.667 3
300000 9.30001 397.333 3
400000 8.82508 544.667 3
500000 8.9147 642 3
600000 8.88111 618.667 3
700000 9.07306 557 3
800000 9.26221 609 3
900000 9.32915 677 3
1000000 9.81737 628 3
2000000 11.3684 460 3
3000000 11.5009 441.333 3
4000000 12.5431 378.667 3
5000000 13.4867 350 3
6000000 13.9829 333.667 3
7000000 13.8484 326.333 3
8000000 13.2817 333 3
9000000 14.2556 291.333 3
10000000 13.8773 304.667 3
11000000 13.784 317.333 3
12000000 14.3585 295 3
13000000 14.4971 285.333 3
14000000 15.3469 258 3
15000000 15.864 236.667 3
16000000 15.7442 243.667 3
17000000 16.7346 216 3
18000000 16.2141 225.667 3
19000000 17.278 199.667 3
20000000 17.1261 193 3
21000000 17.206 200.333 3
22000000 17.3612 199.333 3
23000000 18.4712 177 3
24000000 18.4228 174.667 3
25000000 18.052 185 3
26000000 18.437 170.333 3
27000000 18.628 166.667 3
28000000 18.7528 164.333 3
29000000 19.2586 158 3
30000000 19.099 159.667 3
31000000 19.8533 148.333 3
32000000 19.4949 144.333 3
33000000 20.1964 135.667 3
34000000 19.545 150 3
35000000 19.6582 148 3
36000000 20.1778 142 3
37000000 18.9745 159.333 3
38000000 19.8949 145 3
39000000 20.5662 137.333 3
40000000 20.5757 136.333 3
41000000 20.9797 127.667 3
42000000 21.5475 118 3
43000000 21.617 119.333 3
44000000 22.1559 116 3
45000000 22.6685 112 3
46000000 22.1501 118.333 3
47000000 21.7258 124.333 3
48000000 20.8427 134 3
49000000 21.5973 122 3
50000000 21.0505 131.333 3
51000000 21.273 127.333 3
52000000 22.7891 115 3
53000000 22.9687 110 3
54000000 22.3572 114 3
55000000 22.7088 113 3
56000000 23.439 109.667 3
57000000 23.1315 108.333 3
58000000 23.0431 108 3
59000000 23.4571 100.667 3
60000000 23.0255 108.333 3
61000000 23.6687 100.333 3
62000000 26.2338 79.6667 3
63000000 23.6556 101 3
64000000 23.9346 99.3333 3
65000000 24.2533 95.3333 3
66000000 24.5444 92 3
67000000 24.6295 93.6667 3
68000000 24.9898 89 3
69000000 25.026 87 3
70000000 25.0945 89.3333 3
71000000 25.9 84.6667 3
72000000 25.3671 86.6667 3
73000000 25.2968 87.3333 3
74000000 19.9051 23.6667 3
75000000 25.4559 92.3333 3
76000000 25.6112 91 3
77000000 25.7795 87.3333 3
78000000 24.6263 96.3333 3
79000000 24.867 93.3333 3
80000000 25.5821 89.6667 3
81000000 25.1294 88 3
82000000 25.3482 85.6667 3
83000000 26.264 82 3
84000000 26.6862 80.3333 3
85000000 26.9552 76.3333 3
86000000 26.7228 77.6667 3
87000000 27.2652 74.3333 3
88000000 26.5799 77 3
89000000 26.7833 76 3
90000000 27.4088 72.6667 3
91000000 27.6067 73 3
92000000 27.247 74.3333 3
93000000 26.5131 78.3333 3
94000000 27.1886 75 3
95000000 26.7136 77.6667 3
96000000 26.6065 76 3
97000000 27.586 72.6667 3
98000000 27.3706 75.3333 3
99000000 27.0532 77.6667 3
100000000 27.3474 74.3333 3
101000000 27.5298 74.3333 3
102000000 28.7324 65 2
103000000 28.462 65.5 2
104000000 27.6185 69.5 2
105000000 27.0104 71.5 2
106000000 26.1203 84.3333 3
107000000 25.2097 87 3
108000000 26.9228 78 3
109000000 26.7034 80.3333 3
110000000 25.5224 84 3
111000000 24.5913 91.6667 3
112000000 24.9043 87.3333 3
113000000 24.9635 91.3333 3
114000000 24.8704 94.6667 3
115000000 25.8951 85 3
116000000 26.7933 80.3333 3
117000000 26.1898 85.6667 3
118000000 25.4209 87.6667 3
119000000 25.9878 84 3
120000000 25.8799 85 3
121000000 25.3829 87.3333 3
122000000 24.5843 95 3
123000000 24.9078 95.6667 3
124000000 24.273 98.6667 3
125000000 25.0591 90.6667 3
126000000 24.3411 97.6667 3
127000000 24.9988 93 3
128000000 25.8906 92.3333 3
129000000 26.5268 90.3333 3
130000000 26.7376 85 3
131000000 26.8127 82.3333 3
132000000 27.1545 79.6667 3
133000000 27.1473 78.6667 3
134000000 27.4167 76.3333 3
135000000 27.3275 80 3
136000000 27.7118 76.6667 3
137000000 27.2125 79.6667 3
138000000 28.2268 75.6667 3
139000000 28.0241 74 3
140000000 27.2663 79.6667 3
141000000 28.602 71.3333 3
142000000 28.5934 74.3333 3
143000000 29.1961 73.3333 3
144000000 29.7151 71 3
145000000 28.9425 72.3333 3
146000000 29.2771 72 3
147000000 29.8087 68.6667 3
148000000 30.5678 68 3
149000000 28.6354 73 3
150000000 29.5671 68.3333 3
151000000 27.3364 77.6667 3
152000000 27.2259 77.6667 3
153000000 27.129 81.3333 3
154000000 28.5336 73.3333 3
155000000 26.9717 80 3
156000000 27.2599 76.6667 3
157000000 27.6058 76.3333 3
158000000 26.6185 81.3333 3
159000000 26.9511 78.6667 3
160000000 27.2054 81.3333 3
161000000 28.1093 77.6667 3
162000000 28.6909 73.3333 3
163000000 28.3513 70.3333 3
164000000 27.8891 73.6667 3
165000000 28.9186 67.3333 3
166000000 30.1478 64.6667 3
167000000 29.0381 67.6667 3
168000000 26.9666 75.3333 3
169000000 27.7606 75.6667 3
170000000 26.9266 80 3
171000000 26.5534 81.3333 3
172000000 28.2953 71.3333 3
173000000 28.3735 71.6667 3
174000000 28.8587 71.3333 3
175000000 29.7972 67.6667 3
176000000 30.3999 64.6667 3
177000000 29.4897 69.6667 3
178000000 30.9913 64 3
179000000 30.242 66 3
180000000 29.1574 67.6667 3
181000000 27.5406 74.3333 3
182000000 28.2329 72.6667 3
183000000 27.8257 74.6667 3
184000000 28.27 73.3333 3
185000000 27.9026 73.6667 3
186000000 27.4019 74.3333 3
187000000 27.9314 73 3
188000000 28.1832 73 3
189000000 27.2292 76.6667 3
190000000 29.0185 66.3333 3
191000000 30.2362 62.3333 3
192000000 29.2024 65.5 2
193000000 29.5336 66.5 2


==> figures/fig2.1/data/Pe100/fi0.500/gyrradius/hexrad_vs_time_Nb6_th0.05_avg.dat <==
0 1.11575 248.556 9
1 1.11525 245.8 10
2 1.11565 249.444 9
3 1.11544 249.889 9
4 1.11544 248.111 9
5 1.11512 249.778 9
6 1.11446 250.444 9
7 1.11453 250.111 9
8 1.11461 249 9
9 1.11423 251 9
10 1.11427 251 9
20 1.11285 253.222 9
30 1.1129 254.222 9
40 1.11373 254.667 9
50 1.11301 254.333 9
60 1.11348 257.667 9
70 1.11333 254.667 9
80 1.11286 258.222 9
90 1.11289 257.778 9
100 1.11219 254.556 9
200 1.11529 254.444 9
300 1.11395 241 9
400 1.11312 241.889 9
500 1.11118 228.778 9
600 1.10931 215.222 9
700 1.10897 219.889 9
800 1.10665 212.667 9
900 1.10518 206.222 9
1000 1.09991 197.111 9
2000 1.06348 230.667 9
3000 1.04382 428 9
4000 1.03256 724.778 9
5000 1.03271 1068.89 9
6000 1.03564 1461.78 9
7000 1.0418 1819.56 9
8000 1.04813 2077.11 9
9000 1.05218 2328.56 9
10000 1.05802 2568.78 9
20000 1.1005 4367.78 9
30000 1.13633 5658 9
40000 1.1711 6501.33 9
50000 1.20547 7108.67 9
60000 1.23343 7632.89 9
70000 1.26218 7955.78 9
80000 1.29526 8132.22 9
90000 1.56655 5190.33 9
100000 1.5997 5348.78 9
200000 2.6129 2616.11 9
300000 3.46425 2080.44 9
400000 4.29156 1795.22 9
500000 5.33271 1421.89 9
600000 5.91369 1414 9
700000 6.62128 1324.78 9
800000 7.10725 1297 9
900000 7.78962 1191.33 9
1000000 8.23237 1157.89 9
2000000 10.8481 907.111 9
3000000 12.6022 716.111 9
4000000 13.9416 591.667 9
5000000 14.8713 531 9
6000000 15.7266 477 9
7000000 16.9305 413.667 9
8000000 17.6687 382.667 9
9000000 18.6568 344.444 9
10000000 19.2973 325.111 9
11000000 20.3189 294.6 5
12000000 21.4959 262.4 5
13000000 23.0846 226.6 5
14000000 22.6332 242.2 5
15000000 23.5861 222.4 5
16000000 23.3471 154.6 5
17000000 25.019 200.2 5
18000000 26.6822 174 5
19000000 26.4335 178.8 5
20000000 26.7912 175.333 9
21000000 28.9544 152.2 5
22000000 27.7097 165 5
23000000 28.2977 159.2 5
24000000 30.3419 136.4 5
25000000 29.5626 140.2 5
26000000 30.6113 134.2 5
27000000 31.7998 125.8 5
28000000 32.3424 121.4 5
29000000 30.751 131.6 5
#30000000 32.0129 124.833 6
#31000000 25.1064 567.2 5
#32000000 26.0169 256.2 5
#33000000 25.6624 330.8 5
#34000000 26.9718 190.2 5
#35000000 26.8884 235.8 5
#36000000 27.9044 115.4 5
#37000000 28.1354 165.8 5
#38000000 32.6173 119.8 5
#39000000 26.463 97.2 5
#40000000 34.6086 109.8 5
41000000 36.5972 99 5
42000000 35.9942 103 5
43000000 36.1979 102.2 5
44000000 35.9651 103.2 5
45000000 38.0832 92.2 5
46000000 35.5551 107 5
47000000 35.2591 106.6 5
48000000 35.8501 103.4 5
49000000 36.052 101.6 5
50000000 36.8806 97 5
51000000 36.5456 100.4 5
52000000 36.262 101.8 5
53000000 37.4121 94.2 5
54000000 39.1173 88.8 5
55000000 39.0438 87.8 5
56000000 37.2959 93 5
57000000 36.0636 101.4 5
58000000 37.3825 95.6 5
59000000 36.9944 97.8 5
60000000 36.4618 98.4 5
61000000 36.5487 99.6 5
62000000 40.237 83.2 5
63000000 39.3184 86.8 5
64000000 40.5716 81.4 5
65000000 39.7775 84.6 5
66000000 37.7041 95 5
67000000 39.9009 86 5
68000000 38.4794 91.4 5
69000000 38.3447 88.8 5
70000000 38.9722 88.6 5
71000000 38.4699 90.4 5
72000000 40.6711 84.8 5
73000000 44.2486 69.4 5
74000000 40.726 82 5
75000000 40.9004 80.6 5
76000000 39.8715 87.2 5
77000000 39.8315 84.8 5
78000000 39.4718 86 5
79000000 40.5042 83.6 5
80000000 40.2469 82.6 5
81000000 40.9311 82 5
82000000 41.9579 78.2 5
83000000 39.8642 83.8 5
84000000 39.826 84.5 4
85000000 42.0996 75.75 4
86000000 44.3263 71 5
87000000 43.1486 73.4 5
88000000 41.6247 76.8 5
89000000 41.0234 79.4 5
90000000 40.6787 78.4 5
91000000 41.1102 74.5 2
92000000 41.4901 77 3
93000000 42.3952 72 4
94000000 42.2627 72.75 4
95000000 39.9776 83.8 5
96000000 39.9782 82.25 4
97000000 41.3977 77.8 5
98000000 40.7734 80 5
99000000 41.5906 77 5
100000000 42.0303 76 5
101000000 43.7791 70.4 5
102000000 42.507 73 5
103000000 41.7963 75.8 5
104000000 39.6473 83.4 5
105000000 40.1448 82 5
106000000 39.9224 80.8 5
107000000 41.1693 78.8 5
108000000 40.9287 80.4 5
109000000 42.4472 73.8 5
110000000 41.7799 76 5
111000000 43.3766 71 5
112000000 43.288 70.6 5
113000000 40.1544 80.8 5
114000000 40.8644 79 5
115000000 39.9204 81.6 5
116000000 43.8266 68.6 5
117000000 41.5503 76 5
118000000 42.6342 71.2 5
119000000 42.2443 71.6 5
120000000 41.7963 74 5
121000000 40.0001 80.4 5
122000000 33.2049 2745 5
123000000 42.0536 72.75 4
124000000 43.5786 67.5 4
125000000 43.7526 66.75 4
126000000 44.4119 67 4
127000000 44.0683 68.25 4
128000000 44.2994 65.25 4
129000000 43.2774 70.75 4
130000000 44.355 65.6667 3
131000000 42.7155 69.6667 3
132000000 42.6208 65 2
133000000 42.2314 62 1
134000000 38.7749 84 1


==> figures/fig2.1/data/Pe20/fi0.700/gyrradius/hexrad_vs_time_Nb6_th0.05_avg.dat <==
0 1.13042 7299.67 3
1 1.13062 7322.33 3
2 1.13105 7395.33 3
3 1.13202 7471.33 3
4 1.13289 7546 3
5 1.13373 7631.67 3
6 1.13357 7716 3
7 1.13545 7790 3
8 1.13623 7885.67 3
9 1.13666 7944 3
10 1.13775 8002.67 3
20 1.1457 8550.33 3
30 1.15145 8920.67 3
40 1.15606 9202 3
50 1.16064 9324.33 3
60 1.16258 9489.67 3
70 1.16491 9649.33 3
80 1.16625 9802.33 3
90 1.16759 9916.33 3
100 1.16717 10040.3 3
200 1.17458 10356 3
300 1.17411 10387.3 3
400 1.1736 10415 3
500 1.17323 10396 3
600 1.17282 10421.7 3
700 1.17329 10379.7 3
800 1.17345 10450.7 3
900 1.17207 10376.7 3
1000 1.17236 10318.3 3
2000 1.16579 9883.33 3
3000 1.15573 9519.33 3
4000 1.15114 9306 3
5000 1.14907 9396.33 3
6000 1.148 9525.33 3
7000 1.14914 9622 3
8000 1.15198 9917.33 3
9000 1.15815 10211.7 3
10000 1.15787 10514.3 3
20000 1.19298 12260.7 3
30000 1.21624 13048.7 3
40000 1.23475 13458 3
50000 1.25415 13535.3 3
60000 1.27065 13518 3
70000 1.3812 11197.7 3
80000 1.49205 9089 3
90000 1.60499 6874.67 3
100000 1.62151 6999.33 3
200000 2.21256 3668.33 3
300000 2.55726 2964.33 3
400000 2.87347 2555.33 3
500000 3.4266 1850.67 3
600000 3.56209 1826.67 3
700000 3.78145 1771 3
800000 4.27612 1408.33 3
900000 4.84247 1073.33 3
1000000 4.87376 1150.67 3
2000000 7.29694 700 3
3000000 8.86591 563 3
4000000 10.6148 451.667 3
5000000 11.9135 383.667 3
6000000 12.9809 353.333 3
7000000 12.9748 368.667 3
8000000 13.9596 333.333 3
9000000 15.1617 296 3
10000000 15.5808 298.333 3
11000000 16.2468 277.667 3
12000000 16.285 277.333 3
13000000 17.7764 240 3
14000000 18.1343 234.333 3
15000000 17.9197 241 3
16000000 18.4608 237 3
17000000 19.2733 216.333 3
18000000 19.4794 218 3
19000000 20.3597 203.333 3
20000000 20.3432 200.667 3
21000000 19.2766 147.667 3
22000000 20.7375 198.333 3
23000000 20.2249 209 2
24000000 18.9891 148 3
25000000 21.7053 186.667 3
26000000 22.6771 170.667 3
27000000 22.7959 168.333 3
28000000 23.4119 161.667 3
29000000 23.2276 166.333 3
30000000 22.7312 175.333 3
31000000 22.6516 173.667 3
32000000 23.6037 166.333 3
33000000 24.5466 154 3
34000000 24.1827 155 3
35000000 24.3517 152 3
36000000 24.6319 149.667 3
37000000 24.3566 153.667 3
38000000 24.6979 149.333 3
39000000 24.6016 151.333 3
40000000 24.7421 148.667 3
41000000 25.2353 148 3
42000000 25.8358 140.333 3
43000000 26.3405 133 3
44000000 26.2731 136.333 3
45000000 26.4022 135 3
46000000 26.4402 132.333 3
47000000 27.0303 127.333 3
48000000 26.7855 130.333 3
49000000 26.8911 132.667 3
50000000 26.036 137.333 3
51000000 26.6589 134.667 3
52000000 27.0963 131.667 3
53000000 27.4345 126.333 3
54000000 27.8622 125 3
55000000 28.1013 121.333 3
56000000 28.2041 120.667 3
57000000 28.0137 123.333 3
58000000 28.712 119 3
59000000 28.8795 119.667 3
60000000 28.807 117.667 3
61000000 29.4499 112.333 3
62000000 29.2981 113.333 3
63000000 30.2585 108.333 3
64000000 30.2355 108.667 3
65000000 29.7733 112.667 3
66000000 30.4521 108.667 3
67000000 30.3874 110.333 3
68000000 30.3727 110.667 3
69000000 30.3319 112.667 3
70000000 30.6557 109.333 3
71000000 30.472 108.333 3
72000000 30.307 110 3
73000000 30.7373 107.667 3
74000000 30.4431 108.333 3
75000000 31.8376 98.3333 3
76000000 31.0513 104 3
77000000 31.9442 99.3333 3
78000000 30.1437 111.333 3
79000000 30.7261 110.333 3
80000000 30.7886 93.3333 3
81000000 31.4659 104 3
82000000 31.4523 103 3
83000000 31.6594 103 3
84000000 32.1793 101.333 3
85000000 32.9577 95.6667 3
86000000 33.5443 95 3
87000000 34.2233 90.6667 3
88000000 33.9182 89.3333 3
89000000 33.7856 91 3
90000000 34.7748 86.3333 3
91000000 34.6608 87 3
92000000 33.6122 92 3
93000000 33.4781 93.3333 3
94000000 33.4408 94 3
95000000 34.0293 90.3333 3
96000000 35.97 81.6667 3
97000000 35.5657 83.6667 3
98000000 33.8448 89.6667 3
99000000 34.1627 88 3
100000000 33.9684 89.6667 3
101000000 33.2287 92.6667 3
102000000 33.0999 95 3
103000000 33.968 91 3
104000000 34.7252 86.3333 3
105000000 35.0245 85.3333 3
106000000 34.6637 87.6667 3
107000000 34.4897 90 3
108000000 33.8659 91 3
109000000 34.3745 88.3333 3
110000000 34.0277 91.3333 3
111000000 35.5292 85.3333 3
112000000 33.476 94.6667 3
113000000 34.1246 91 3
114000000 35.4305 86.3333 3
115000000 35.3115 86 3
116000000 36.0049 83.6667 3
117000000 35.1984 86.6667 3
118000000 35.5967 84.6667 3
119000000 35.0514 85.6667 3
120000000 34.6001 87.6667 3
121000000 34.4341 88 3
122000000 35.7197 84 3
123000000 34.3619 89.3333 3
124000000 34.5906 87.3333 3
125000000 35.6436 85 3
126000000 35.9439 82.6667 3
127000000 35.8483 83.6667 3
128000000 37.9943 77 3
129000000 37.7641 79.3333 3
130000000 37.95 78.3333 3
131000000 41.1204 64.5 2
132000000 40.8077 67 2
133000000 40.4461 67 2
134000000 42.0608 64.5 2
135000000 40.2516 67.5 2
136000000 40.4555 67.5 2
137000000 40.3353 66.5 2
138000000 40.8837 66.5 2
139000000 38.7188 69 1
140000000 38.7181 72 1
141000000 39.1539 69 1
142000000 38.1816 73 1
143000000 40.9528 63 1


==> figures/fig2.1/data/Pe200/fi0.450/gyrradius/hexrad_vs_time_Nb6_th0.05_avg.dat <==
0 1.11983 78.6 5
1 1.12081 74 8
2 1.12068 73.375 8
3 1.12111 73 8
4 1.12225 71.875 8
5 1.12226 72 8
6 1.12259 72.25 8
7 1.12249 73.375 8
8 1.12314 72.75 8
9 1.12291 73.5 8
10 1.12307 73.125 8
20 1.12094 72.375 8
30 1.12267 75.625 8
40 1.12327 74.25 8
50 1.12261 74.625 8
60 1.12366 74.875 8
70 1.12292 75.375 8
80 1.12152 74.375 8
90 1.12089 72.5 8
100 1.12239 72.125 8
200 1.11586 71.25 8
300 1.12043 70.75 8
400 1.11929 57 8
500 1.10931 55.25 8
600 1.11114 54.75 8
700 1.09674 53.75 8
800 1.09548 62.375 8
900 1.08018 59 8
1000 1.0712 70 8
2000 1.02244 317.375 8
3000 1.01764 828.875 8
4000 1.02858 1346.62 8
5000 1.03922 1827.62 8
6000 1.04711 2260 8
7000 1.05706 2664.62 8
8000 1.06752 3094.25 8
9000 1.07644 3455.38 8
10000 1.0835 3790 8
20000 1.16206 6317 8
30000 1.22886 7606 8
40000 1.28923 8221.88 8
50000 1.38655 8141.12 8
60000 1.82753 4283 8
70000 1.99602 3844.88 8
80000 2.09452 3875.88 8
90000 2.27196 3560.12 8
100000 2.50699 3082.25 8
200000 4.01227 2163.88 8
300000 5.55706 1681.12 8
400000 6.6787 1528.25 8
500000 7.6177 1404.5 8
600000 8.47796 1271 8
700000 8.83428 1256.75 8
800000 9.51581 1127.5 8
900000 9.72711 1113.5 8
1000000 10.1839 1031.25 8
2000000 12.4297 741.5 8
3000000 13.9342 595.875 8
4000000 15.8814 463.875 8
5000000 17.7884 371.875 8
6000000 19.5265 311.5 8
7000000 21.2864 263.125 8
8000000 22.1544 244.25 8
9000000 23.0854 229 8
10000000 25.196 188.625 8
11000000 25.3636 189.6 5
12000000 27.3126 162.8 5
13000000 27.8842 157 5
14000000 27.4208 161.6 5
15000000 29.7923 139.8 5
16000000 30.1435 135.8 5
17000000 29.4955 141.4 5
18000000 30.0495 137 5
19000000 30.5145 133.4 5
20000000 32.1049 120.375 8
21000000 33.0541 108.6 5
22000000 33.2292 113 5
23000000 33.7586 108.2 5
24000000 34.9701 98.4 5
25000000 34.6543 105.2 5
26000000 37.8087 87.75 4
27000000 34.5618 103.4 5
28000000 35.9907 94.6 5
29000000 36.3942 93.8 5
30000000 37.467 86 8
31000000 35.7669 93.6 5
32000000 35.6531 100.8 5
33000000 35.0315 97.75 4
34000000 29.8671 73 5
35000000 33.8478 110.4 5
36000000 37.9876 87 4
37000000 39.4221 82.25 4
38000000 38.1992 87 4
39000000 37.8527 87.4 5
40000000 36.8527 94.125 8
41000000 39.4146 78.8 5
42000000 37.5022 92 5
43000000 37.348 93.8 5
44000000 33.8476 108 5
45000000 38.648 88.6 5
46000000 30.4891 61.5 4
47000000 32.9086 2406.4 5
48000000 36.7128 87.8 5
49000000 29.7743 2115.8 5
50000000 37.638 85.3333 6
51000000 38.4933 87.6 5
52000000 38.3741 85.6 5
53000000 36.1524 96 5
54000000 38.4296 89.8 5
55000000 39.5315 79.2 5
56000000 37.174 90.2 5
57000000 37.4522 86.8 5
58000000 37.4766 92.3333 3
59000000 37.7759 86 3
60000000 36.0313 93.6667 3
61000000 36.1969 93 3
62000000 37.9478 85.3333 3


==> figures/fig2.1/data/Pe40/fi0.500/gyrradius/hexrad_vs_time_Nb6_th0.05_avg.dat <==
0 1.10605 208 3
1 1.1087 245.111 9
2 1.10885 245.222 9
3 1.10852 244.778 9
4 1.10899 243.778 9
5 1.10876 242.889 9
6 1.10841 244 9
7 1.10825 246.444 9
8 1.10805 247 9
9 1.10762 248.222 9
10 1.1071 247.667 9
20 1.10849 248.667 9
30 1.11013 246.556 9
40 1.10997 248.778 9
50 1.11144 254.778 9
60 1.11092 249.222 9
70 1.11003 175.222 9
80 1.10981 247.333 9
90 1.108 205.222 9
100 1.11029 241.556 9
200 1.11237 254 9
300 1.10093 214.333 9
400 1.11131 204.778 9
500 1.11153 238.667 9
600 1.10872 235.778 9
700 1.10947 203.111 9
800 1.10679 231.444 9
900 1.10659 216.444 9
1000 1.10377 223.333 9
2000 1.07974 237.667 9
3000 1.06621 335.222 9
4000 1.05854 515.111 9
5000 1.05793 728.111 9
6000 1.0527 906.778 9
7000 1.05557 1095.67 9
8000 1.05813 1281.33 9
9000 1.05909 1439.89 9
10000 1.06298 1583.11 9
20000 1.08088 2476.44 9
30000 1.09888 3044 9
40000 1.11509 3454.22 9
50000 1.12436 3809.67 9
60000 1.13692 4029.78 9
70000 1.14918 4259.22 9
80000 1.1559 4528.22 9
90000 1.1654 4345.89 9
100000 1.36488 3279.56 9
200000 1.37566 2874.5 8
300000 1.85342 1571.17 6
400000 2.27939 1206.2 5
500000 2.8973 795.8 5
600000 3.14514 575.857 7
700000 3.70322 641.8 5
800000 4.22051 550.2 5
900000 4.64143 530.8 5
1000000 4.80155 462.667 6
2000000 8.66159 413.333 6
3000000 11.5193 355.143 7
4000000 13.8221 377.167 6
5000000 15.1231 422.2 5
6000000 16.0793 399.8 5
7000000 16.8114 376.6 5
8000000 17.2602 369 5
9000000 17.4554 314.333 6
10000000 18.2538 340.6 5
11000000 15.7302 1846.6 5
12000000 15.5798 1057 4
13000000 19.7824 294.2 5
14000000 20.2826 283.2 5
15000000 20.1715 284.8 5
16000000 20.8002 271.4 5
17000000 21.0564 262.4 5
18000000 21.4066 257.8 5
19000000 21.9835 247.6 5
20000000 22.0024 246.4 5
21000000 22.661 232.4 5
22000000 22.9114 229.8 5
23000000 23.1468 223.4 5
24000000 23.5981 216.8 5
25000000 24.4515 204.6 5
26000000 23.6075 217.4 5
27000000 24.6463 199.8 5
28000000 25.0864 196 5
29000000 25.2498 193.8 5
30000000 21.7923 155.5 6
31000000 25.3303 193.2 5
32000000 25.4459 190.2 5
33000000 26.4314 180.6 5
34000000 26.8517 173.6 5
35000000 25.7144 187.8 5
36000000 26.852 175.2 5
37000000 27.0205 172.4 5
38000000 26.8511 173.4 5
39000000 27.3306 168.6 5
40000000 26.8767 145 6
41000000 27.6588 164.2 5
42000000 27.4904 166.6 5
43000000 28.1264 162 5
44000000 27.7555 163.2 5
45000000 28.2002 160.2 5
46000000 27.5585 166 5
47000000 27.7646 163.2 5
48000000 22.4303 2944.8 5
49000000 28.5255 156.8 5
50000000 28.5505 156 5
51000000 28.5646 156.4 5
52000000 29.313 150.6 5
53000000 29.6683 149.4 5
54000000 29.9275 145.8 5
55000000 29.5301 150 5
56000000 30.1825 143 5
57000000 30.1694 140.4 5
58000000 29.509 147.4 5
59000000 30.1414 142.8 5
60000000 31.3168 134 5
61000000 30.3736 140.8 5
62000000 30.013 142 5
63000000 30.406 139.6 5
64000000 31.3625 133.4 5
65000000 31.2105 133.6 5
66000000 30.5614 136 5
67000000 30.9314 134.2 5
68000000 30.5999 137.6 5
69000000 30.7468 136.75 4
70000000 31.8793 128.2 5
71000000 31.0418 134.4 5
72000000 30.7921 135.4 5
73000000 31.5738 128.8 5
74000000 32.506 120.8 5
75000000 32.6158 120.6 5
76000000 32.2164 123 5
77000000 32.188 124.6 5
78000000 31.557 126.8 5
79000000 31.8014 126 5
80000000 31.7708 128.4 5
81000000 33.0643 122 5
82000000 33.0179 117.8 5
83000000 33.6839 114.6 5
84000000 33.8382 115.8 5
85000000 33.4593 117.2 5
86000000 33.9733 110.8 5
87000000 33.7415 114.2 5
88000000 34.0035 115.2 5
89000000 34.4744 111.4 5
90000000 34.9008 109.8 5
91000000 34.0679 113.4 5
92000000 34.3782 82.6667 3
93000000 34.4227 112 2
94000000 34.4689 112 1
95000000 39.4838 89 1
96000000 36.2636 102 5
97000000 35.6933 103.2 5
98000000 35.4535 105.2 5
99000000 35.7212 105.4 5
100000000 36.5608 101.2 5
101000000 30.1877 258.4 5
102000000 34.8776 108.4 5
103000000 34.7675 108.8 5
104000000 35.1649 107.4 5
105000000 29.2378 437.8 5
106000000 36.0561 104 5
107000000 25.1897 1060.6 5
108000000 29.5538 451.2 5
109000000 36.3527 101.2 5
110000000 35.2263 106.2 5
111000000 36.6069 99.8 5
112000000 36.6236 98.6 5
113000000 37.2068 97.4 5
114000000 33.7967 120.2 5
115000000 35.8997 102.2 5
116000000 34.9598 105.4 5
117000000 29.5201 1513.6 5
118000000 37.4396 93 5
119000000 29.7061 2318.4 5
120000000 30.0693 3352.4 5
121000000 36.6307 98.6 5
122000000 36.0967 101.333 3


==> figures/fig2.1/data/disordered_256/Pe100/fi0.500/gyrradius/hexrad_vs_time_Nb6_th0.05_avg.dat <==
0 1.10821 13.6 10
1 1.10783 16.7333 15
2 1.1087 16.7333 15
3 1.10871 16.7333 15
4 1.10829 16.8667 15
5 1.10842 16.8 15
6 1.10855 16.7333 15
7 1.10855 16.7333 15
8 1.10855 16.6667 15
9 1.10853 16.6667 15
10 1.10824 16.7333 15
20 1.10795 17.0667 15
30 1.10584 17.2667 15
40 1.10777 17.1333 15
50 1.10628 17.7333 15
60 1.10067 17.1333 15
70 1.10564 16.8 15
80 1.10246 16.7333 15
90 1.10058 16.4 15
100 1.10669 17.8667 15
200 1.10147 17.8 15
300 1.10762 18.1333 15
400 1.11175 16.8667 15
500 1.1082 15.0667 15
600 1.10242 15.3333 15
700 1.1081 12.2 15
800 1.10032 12.6 15
900 1.10468 11.6 15
1000 1.10356 11.5333 15
2000 1.05879 16.3333 15
3000 1.04851 25.1333 15
4000 1.0324 47.6667 15
5000 1.03174 69.6667 15
6000 1.03667 90.9333 15
7000 1.03729 111.267 15
8000 1.04929 128.667 15
9000 1.05704 148.2 15
10000 1.05923 165.467 15
20000 1.10419 274.533 15
30000 1.15556 349.867 15
40000 1.17944 411.933 15
50000 1.20648 455 15
60000 1.24957 471.2 15
70000 1.27237 505.133 15
80000 1.29537 519.067 15
90000 1.342 519.533 15
100000 1.39531 509.8 15
200000 2.30026 244.933 15
300000 2.96969 197.933 15
400000 3.93383 142.067 15
500000 4.68444 123.267 15
600000 5.41808 110.2 15
700000 6.1266 100.6 15
800000 6.68552 94.0667 15
900000 7.29635 87.2 15
1000000 7.47879 68.2667 15
2000000 10.0994 54.7333 15
3000000 11.6737 47.2667 15
4000000 12.0201 42.3333 15
5000000 12.5287 43.7333 15
6000000 15.3868 29.4667 15
7000000 15.4634 31.8667 15
8000000 16.4825 28.4667 15
9000000 17.6416 23.1333 15
10000000 18.4576 23.0667 15
11000000 17.8267 23.5 10
12000000 19.4227 20.1 10
13000000 20.3384 18.5 10
14000000 21.2664 17.4 10
15000000 21.449 17.2 10
16000000 22.3625 16.1 10
17000000 21.9977 16 10
18000000 21.2889 17.1 10
19000000 24.3479 13.5 10
20000000 25.035 13.3333 15
21000000 27.6982 11.3 10
22000000 27.1712 11.6 10
23000000 25.6978 12.5 10
24000000 27.9545 11.1 10
25000000 28.7333 10.2 10
26000000 28.1265 10.8 10
27000000 30.8738 9.8 10
28000000 28.0693 10.7 10
29000000 28.9378 9.9 10
30000000 28.8822 9.8 15
31000000 27.9354 10.6 10
32000000 28.1079 10.5 10
33000000 28.7376 10.4 10
34000000 28.9382 10.2 10
35000000 28.7113 10.4 10
36000000 28.6683 10.2 10
37000000 28.5217 10.2 10
38000000 30.501 9.5 10
39000000 35.9939 7.5 10
40000000 30.4212 9.53333 15
41000000 35.7084 7.2 10
42000000 32.7658 8.5 10
43000000 31.9852 8.3 10
44000000 34.3659 7.5 10
45000000 35.2866 8 10
46000000 34.0016 7.8 10
47000000 32.5023 9 10
48000000 32.2993 8.5 10
49000000 31.419 8.8 10
50000000 31.6608 9 15
51000000 32.697 8.3 10
52000000 34.7093 7.2 10
53000000 33.8185 7.5 10
54000000 33.2533 7.9 10
55000000 32.4242 8 10
56000000 33.7116 7.6 10
57000000 33.9297 7.5 10
58000000 35.6238 6.9 10
59000000 35.3603 7.7 10
60000000 35.9674 7.2 15
61000000 34.2157 7.5 10
62000000 35.1603 7 10
63000000 33.6151 7.6 10
64000000 36.0559 7.1 10
65000000 33.9121 7.8 10
66000000 34.7826 7.6 10
67000000 33.3795 7.7 10
68000000 33.5176 7.5 10
69000000 34.18 8.1 10
70000000 35.1707 7.46667 15
71000000 36.9049 6.6 10
72000000 35.1242 7.1 10
73000000 33.9666 7.3 10
74000000 35.8268 7 10
75000000 36.2552 7 10
76000000 32.1222 8.4 10
77000000 34.027 7.8 10
78000000 33.4227 7.9 10
79000000 32.9364 7.8 10
80000000 32.467 8.53333 15
81000000 36.7852 7.4 10
82000000 37.0369 7 10
83000000 35.1695 7.4 10
84000000 35.7409 7.8 10
85000000 38.0349 7 10
86000000 33.7487 7.7 10
87000000 33.6681 7.8 10
88000000 34.7277 7.5 10
89000000 33.8116 7.9 10
90000000 32.1022 8.53333 15
91000000 34.4082 7.4 10
92000000 35.2233 7.1 10
93000000 36.1177 7 10
94000000 33.7752 7.5 10
95000000 35.6431 6.7 10
96000000 35.5008 7.1 10
97000000 35.4027 7.3 10
98000000 35.0458 7.3 10
99000000 37.4151 6.7 10
100000000 34.696 7.46667 15
101000000 32.9982 7.9 10
102000000 37.0419 6.8 10
103000000 37.6023 6.8 10
104000000 37.065 6.6 10
105000000 34.0291 7.6 10
106000000 39.2783 6.4 10
107000000 36.2408 6.7 10
108000000 35.4441 7.1 10
109000000 35.1141 7 10
110000000 36.2306 7 10
111000000 34.4611 7.4 10
112000000 34.9794 7.3 10
113000000 35.8793 6.9 10
114000000 36.7539 6.9 10
115000000 35.9066 7.3 10
116000000 35.5227 7.4 10
117000000 34.7689 7.7 10
118000000 36.5717 6.9 10
119000000 35.4491 7.8 10
120000000 32.9419 7.9 10
121000000 37.8652 6.6 10
122000000 37.39 7 10
123000000 36.4371 7.5 10
124000000 37.7985 6.8 10
125000000 36.7589 7.2 10
126000000 34.7689 7.6 10
127000000 38.1627 7 10
128000000 36.2129 7 10
129000000 37.7363 6.8 10
130000000 36.0986 7.4 10
131000000 37.3825 7.1 10
132000000 40.3873 5.9 10
133000000 35.1436 7.6 10
134000000 39.4208 7.1 10
135000000 35.6416 6.9 10
136000000 39.3582 5.8 10
137000000 37.7359 6.6 10
138000000 38.7756 6.6 10
139000000 34.401 7.5 10
140000000 37.2521 7.1 10
141000000 37.7881 6.7 10
142000000 34.7722 7.4 10
143000000 37.6 6.9 10
144000000 39.2961 6.2 10
145000000 39.3496 6.1 10
146000000 37.2012 6.7 10
147000000 38.3463 6.5 10
148000000 37.965 6.6 10
149000000 36.3269 6.9 10
150000000 37.8865 6.4 10
151000000 39.3101 6.3 10
152000000 37.6763 6.7 10
153000000 37.476 6.9 10
154000000 38.7346 6.3 10
155000000 39.2028 6.1 10
156000000 36.1074 7 10
157000000 38.8974 6.3 10
158000000 34.6681 7 10
159000000 38.433 6.2 10
160000000 37.9239 6.6 10
161000000 38.1879 6.6 10
162000000 37.8875 7.2 10
163000000 36.1 7.2 10
164000000 38.7464 6.1 10
165000000 35.6142 7 10
166000000 38.6368 6.5 10
167000000 39.037 6.2 10
168000000 39.237 6.1 10
169000000 38.7707 6.1 10
170000000 37.1417 6.7 10
171000000 40.287 6.1 10
172000000 34.4351 7.7 10
173000000 38.8784 5.9 10
174000000 39.1642 6.2 10
175000000 38.6777 6.3 10
176000000 38.7339 6.3 10
177000000 35.1388 7.1 10
178000000 39.257 6.2 10
179000000 37.7935 6.5 10
180000000 38.8964 6.6 10
181000000 39.5055 5.9 10
182000000 37.299 6.5 10
183000000 38.3176 6.7 10
184000000 39.4177 6.2 10
185000000 39.9899 6.1 10
186000000 35.0602 7.2 10
187000000 39.1294 6.1 10
188000000 39.2715 5.9 10
189000000 39.1916 6.3 10
190000000 37.9419 6.4 10
191000000 37.5684 6.7 10
192000000 39.4932 6.2 10
193000000 35.9039 6.8 10
194000000 39.1971 6.4 10
195000000 38.8151 6.2 10
196000000 37.4949 6.5 10
197000000 39.0365 6.4 10
198000000 37.9677 6.7 10
199000000 39.025 6.2 10
200000000 33.7218 7.53333 15
201000000 37.0961 6.4 5
202000000 38.5316 6.2 5
203000000 35.9677 7.6 5
204000000 37.9211 6.4 5
205000000 38.634 6.6 5
206000000 37.0075 7.2 5
207000000 33.4671 7.2 5
208000000 38.3403 6.6 5
209000000 35.6432 7.8 5
210000000 37.5565 6.6 5
211000000 39.4243 6 5
212000000 38.0794 6.6 5
213000000 36.7054 7 5
214000000 33.0199 7.8 5
215000000 37.6052 6.8 5
216000000 37.2809 6.6 5
217000000 35.1301 7.8 5
218000000 36.4845 7.2 5
219000000 36.9663 6.8 5
220000000 36.7795 6.8 5
221000000 32.8305 7.6 5
222000000 38.3377 6.6 5
223000000 36.26 7.4 5
224000000 36.303 7.4 5
225000000 38.7471 6.2 5
226000000 36.8845 7.2 5
227000000 37.5903 6.6 5
228000000 35.4123 7 5
229000000 37.689 7.2 5
230000000 39.0284 5.6 5
231000000 37.0371 7 5
232000000 36.1496 7.6 5
233000000 38.0176 6.4 5
234000000 38.2677 6.6 5
235000000 33.2812 7.6 5
236000000 37.0628 7 5
237000000 34.1987 7.4 5
238000000 37.5756 6.8 5
239000000 40.2755 6 5
240000000 37.3083 6.8 5
241000000 37.3969 7 5
242000000 34.3096 7.2 5
243000000 37.3069 7.4 5
244000000 35.8751 6.6 5
245000000 37.8393 6.6 5
246000000 36.7681 7.2 5
247000000 34.7485 6.8 5
248000000 38.9826 6.4 5
249000000 32.4834 7.8 5
250000000 37.4284 6.8 5
251000000 33.8394 7.4 5
252000000 36.3496 7.4 5
253000000 36.7963 6.6 5
254000000 39.0699 6.2 5
255000000 38.2577 7 5
256000000 32.5679 7.6 5
257000000 37.6132 7 5
258000000 33.2285 8 5
259000000 37.6558 6.6 5
260000000 37.3364 7 5
261000000 37.0713 7.4 5
262000000 39.9319 6 5
263000000 33.2383 7.4 5
264000000 38.4718 6.6 5
265000000 33.0599 7.6 5
266000000 37.5307 6.8 5
267000000 37.3941 6.4 5
268000000 38.4103 6.2 5
269000000 36.6738 7.2 5
270000000 32.1404 7.8 5
271000000 37.7668 6.8 5
272000000 35.5479 7 5
273000000 37.5468 6.8 5
274000000 37.6481 6.8 5
275000000 37.669 7 5
276000000 38.0515 6.6 5
277000000 33.63 7.4 5
278000000 35.7107 7.8 5
279000000 33.4756 7.4 5
280000000 38.6619 6.4 5
281000000 38.1341 6.8 5
282000000 36.3641 6.4 5
283000000 37.7961 6.8 5
284000000 31.359 8.6 5
285000000 37.1515 7 5
286000000 37.237 6.2 5
287000000 36.1461 7.6 5
288000000 36.8965 7 5
289000000 35.3688 7 5
290000000 36.2028 7.8 5
291000000 34.443 6.8 5
292000000 36.7297 7.2 5
293000000 33.7512 7.6 5
294000000 38.3684 6.4 5
295000000 37.1632 7 5
296000000 34.3976 7.4 5
297000000 36.4526 7.2 5
298000000 33.5498 7.8 5
299000000 36.6552 7.2 5
300000000 34.3262 7 10
301000000 37.7985 6.6 5
302000000 36.7025 7 5
303000000 34.2497 7.5 4
304000000 31.1502 9 4
305000000 38.1391 6 5
306000000 38.0867 6.6 5
307000000 32.8686 8 5
308000000 37.8392 6.6 5
309000000 39.2156 6.2 5
310000000 37.732 7 5
311000000 37.1402 6.8 5
312000000 38.0721 6.8 5
313000000 36.3871 7.6 5
314000000 34.9627 7 5
315000000 37.5013 6.8 5
316000000 36.8709 7 5
317000000 36.7624 7 5
318000000 36.8727 7.2 5
319000000 36.573 7 5
320000000 37.0391 6.8 5
321000000 33.0827 8 5
322000000 36.8323 7.2 5
323000000 37.3014 7 5
324000000 38.7664 6.4 5
325000000 38.0892 6.4 5
326000000 38.1974 6.6 5
327000000 38.0034 6.8 5
328000000 33.6215 7.4 5
329000000 38.5686 6.4 5
330000000 35.3076 7.4 5
331000000 38.2828 6.4 5
332000000 40.7258 6.2 5
333000000 36.7531 7.4 5
334000000 37.6188 6.6 5
335000000 32.5046 8 5
336000000 37.356 7 5
337000000 33.6265 7.4 5
338000000 37.8937 6.4 5
339000000 36.2729 7 5
340000000 34.5063 7 5
341000000 37.4005 7 5
342000000 32.0823 8 5
343000000 38.0352 6.4 5
344000000 32.8367 7.6 5
345000000 36.3724 7.4 5
346000000 37.2784 6.8 5
347000000 38.3606 6.8 5
348000000 37.8079 6.6 5
349000000 30.8011 8.6 5
350000000 36.2865 7.6 5
351000000 32.4196 7.6 5
352000000 38.6252 6.4 5
353000000 36.2644 7.4 5
354000000 34.4517 7.2 5
355000000 38.1694 6.6 5
356000000 32.8706 7.8 5
357000000 37.9837 6.2 5
358000000 34.7689 7.2 5
359000000 35.6821 7.8 5
360000000 37.6761 6.6 5
361000000 37.0397 7.2 5
362000000 36.6031 7.4 5
363000000 34.1619 7 5
364000000 37.1615 7 5
365000000 33.4464 7.8 5
366000000 35.7794 7.8 5
367000000 38.0242 6.6 5
368000000 37.0522 6.8 5
369000000 36.4577 7.2 5
370000000 36.6037 7 5
371000000 37.5258 7 5
372000000 34.4581 7.2 5
373000000 35.7206 7.8 5
374000000 36.9123 7.2 5
375000000 37.0551 7 5
376000000 36.8084 7.4 5
377000000 37.5143 6.4 5
378000000 38.72 6.4 5
379000000 32.5405 8.4 5
380000000 36.8686 7 5
381000000 38.5176 6.6 5
382000000 36.5727 7.2 5
383000000 37.0647 6.8 5
384000000 37.6273 6.8 5
385000000 35.8957 8 5
386000000 34.5773 7.2 5
387000000 38.1379 6.4 5
388000000 36.1888 7.4 5
389000000 36.4251 7.2 5
390000000 37.5668 6.8 5
391000000 37.6364 6.6 5
392000000 40.0016 6 3
393000000 29.9458 9 4
394000000 39.0236 6.75 4
395000000 39.0966 6.66667 3
396000000 35.3296 8 4
397000000 37.6861 6.6 5
398000000 36.2418 7.2 5
399000000 36.6323 7.4 5
400000000 32.9584 7.6 10
401000000 34.6506 7.5 4
402000000 36.755 7.2 5
403000000 35.4744 6 3
404000000 40.449 5.5 4
405000000 41.5347 5.66667 3
406000000 41.4226 5.66667 3
407000000 34.5722 6.75 4
408000000 35.2485 8 5
409000000 36.6814 7 5
410000000 37.8356 6.6 5
411000000 37.4105 7 5
412000000 35.3465 6.8 5
413000000 36.2504 7.6 5
414000000 32.7292 8 5
415000000 37.2635 6.8 5
416000000 37.6705 7 5
417000000 36.7627 7 5
418000000 36.489 7.2 5
419000000 36.3 7.6 5
420000000 36.7922 7 5
421000000 34.8588 7.2 5
422000000 36.6461 7.2 5
423000000 36.5252 7.2 5
424000000 37.0211 7 5
425000000 36.0155 7.4 5
426000000 38.3824 6.2 5
427000000 37.7139 6.6 5
428000000 32.0542 8.6 5
429000000 37.1654 6.8 5
430000000 36.7607 7.2 5
431000000 35.7426 7.6 5
432000000 37.3304 6.6 5
433000000 36.865 7.2 5
434000000 35.474 8 5
435000000 33.2553 7.6 5
436000000 37.4585 6.8 5
437000000 37.6717 6.6 5
438000000 36.9356 7 5
439000000 36.9691 7.2 5
440000000 37.2581 6.8 5
441000000 38.4227 6.2 5
442000000 33.594 7.6 5
443000000 36.7177 7.2 5
444000000 36.9817 7 5
445000000 36.028 7.4 5
446000000 38.0056 6.4 5
447000000 37.565 6.6 5
448000000 36.3306 7.6 5
449000000 33.4961 7.6 5
450000000 37.7259 6.8 5
451000000 37.9331 6.8 5
452000000 37.0438 6.8 5
453000000 37.0223 7 5
454000000 35.9655 7.8 5
455000000 36.8517 7.2 5
456000000 34.6875 7 5
457000000 36.0899 7.6 5
458000000 36.3313 7.2 5
459000000 37.6241 6.8 5
460000000 37.3256 7.2 5
461000000 37.539 6.6 5
462000000 37.0014 7 5
463000000 32.8014 8.2 5
464000000 37.8045 6.6 5
465000000 38.0574 6.8 5
466000000 36.4207 7.4 5
467000000 37.3799 6.6 5
468000000 36.6135 7.2 5
469000000 35.8146 8 5
470000000 33.7 7.4 5
471000000 39.0119 6.2 5
472000000 35.4952 7.8 5
473000000 36.9345 6.8 5
474000000 37.8532 6.8 5
475000000 37.4868 6.8 5
476000000 39.3276 5.8 5
477000000 33.747 7.6 5
478000000 37.5934 6.6 5
479000000 37.4833 6.8 5
480000000 35.5171 7.2 5
481000000 37.8204 6.6 5
482000000 32.9744 7.4 5
483000000 36.504 7.4 5
484000000 33.7824 7.6 5
485000000 37.9186 6.6 5
486000000 36.9147 7 5
487000000 34.0459 7.4 5
488000000 37.0338 7 5
489000000 32.3481 8 5
490000000 38.2275 6.6 5
491000000 34.4969 7.2 5
492000000 36.1241 7.4 5
493000000 36.8498 7 5
494000000 35.9076 6.8 5
495000000 37.6236 7 5
496000000 32.7807 7.4 5
497000000 36.9924 7 5
498000000 31.9046 8.4 5
499000000 36.7799 7 5
500000000 38.2407 6.6 10
501000000 38.9368 6.4 5
502000000 36.4636 7.2 5
503000000 31.0539 8.4 5
504000000 36.3072 7.6 5
505000000 34.1947 7 5
506000000 38.0297 6.6 5
507000000 35.3521 7.8 5
508000000 35.3946 6.8 5
509000000 37.0127 7.2 5
510000000 31.4821 8.6 5
511000000 38.4696 6.2 5
512000000 32.2741 8 5
513000000 35.4017 8.2 5
514000000 38.9528 6.8 5
515000000 37.9857 6.8 5
516000000 36.5603 7.2 5
517000000 32.4655 7.8 5
518000000 36.9546 7.2 5
519000000 37.1503 6.8 5
520000000 38.6776 6.4 5
521000000 37.22 6.8 5
522000000 37.4041 6.6 5
523000000 37.0641 7 5
524000000 32.8948 8 5
525000000 37.8877 6.8 5
526000000 37.3543 6.6 5
527000000 35.2689 8 5
528000000 36.4692 7.2 5
529000000 37.4022 6.8 5
530000000 36.9929 7.4 5
531000000 33.6356 7.4 5
532000000 36.5095 7.2 5
533000000 35.4444 8 5
534000000 37.1812 6.8 5
535000000 38.2042 6.6 5
536000000 36.6532 7.2 5
537000000 36.8123 7 5
538000000 33.7956 7.6 5
539000000 36.1266 7.6 5
540000000 37.8978 6.6 5
541000000 38.4914 6.2 5
542000000 36.0572 7.4 5
543000000 37.7755 6.6 5
544000000 36.6988 7.2 5
545000000 32.5743 8.2 5
546000000 38.2191 6.2 5
547000000 26.2446 221.6 5
548000000 35.6754 7.8 5
549000000 36.6019 7 5
550000000 36.9891 7 5
551000000 37.6264 6.6 5
552000000 33.051 7.6 5
553000000 36.9263 7.2 5
554000000 37.4952 6.6 5
555000000 37.832 6.2 5
556000000 37.5517 6.8 5
557000000 36.3272 7.2 5
558000000 36.6712 7.2 5
559000000 32.9503 8.2 5
560000000 37.2183 6.8 5
561000000 37.6253 6.6 5
562000000 35.5832 7.8 5
563000000 36.6883 7.2 5
564000000 37.1085 6.8 5
565000000 36.7851 7.2 5
566000000 34.1031 7.2 5
567000000 37.2432 7 5
568000000 36.1971 7.6 5
569000000 34.4547 7.2 5
570000000 39.6562 5.8 5
571000000 32.6474 7.8 5
572000000 37.0659 6.8 5
573000000 33.9475 7.6 5
574000000 35.8243 7.8 5
575000000 38.8858 6 5
576000000 38.4361 6.4 5
577000000 36.0905 7.8 5
578000000 32.6611 7.6 5
579000000 36.5941 7.4 5
580000000 32.9732 7.8 5
581000000 37.4388 6.6 5
582000000 36.0879 7.4 5
583000000 34.4074 7 5
584000000 37.8288 6.6 5
585000000 32.5695 7.8 5
586000000 37.9751 6.4 5
587000000 33.4023 7.4 5
588000000 37.5867 7 5
589000000 36.722 6.8 5
590000000 37.5277 6.6 5
591000000 35.5714 7.6 5
592000000 32.8311 7.8 5
593000000 37.4888 6.8 5
594000000 34.7651 7.6 5
595000000 37.7709 6.6 5
596000000 36.6245 6.8 5
597000000 35.6344 7.8 5
598000000 37.2856 6.8 5
599000000 33.8647 7.6 5
600000000 37.3482 7 10
601000000 36.2027 7.2 5
602000000 36.9554 7.2 5
603000000 36.2851 7.4 5
604000000 38.8475 6.2 5
605000000 38.7028 6.2 5
606000000 31.7936 8.4 5
607000000 37.3876 6.8 5
608000000 37.1336 7 5
609000000 36.895 7.4 5
610000000 38.4614 6 5
611000000 36.3553 7.4 5
612000000 35.6089 8 5
613000000 33.3527 7.4 5
614000000 37.7695 7 5
615000000 37.675 6.4 5
616000000 36.7687 7 5
617000000 36.596 7.4 5
618000000 38.0496 6.4 5
619000000 38.523 6.4 5
620000000 33.0628 7.8 5
621000000 37.74 6.6 5
622000000 36.6785 7 5
623000000 36.9943 7.2 5
624000000 37.5434 6.8 5
625000000 37.5524 6.6 5
626000000 35.8562 7.6 5
627000000 32.4957 8 5
628000000 37.1563 7 5
629000000 36.2645 7.6 5
630000000 37.5553 6.4 5
631000000 36.8978 7 5
632000000 36.492 7.4 5
633000000 37.2906 6.6 5
634000000 34.2844 7.2 5
635000000 36.6857 7.2 5
636000000 37.0463 6.8 5
637000000 37.1352 7 5
638000000 35.756 7.6 5
639000000 37.679 6.4 5
640000000 37.5919 6.8 5
641000000 31.4425 8.6 5
642000000 36.7957 7 5
643000000 36.4531 7.4 5
644000000 37.5174 6.4 5
645000000 38.1993 6.2 5
646000000 36.978 7.2 5
647000000 37.0777 7 5
648000000 32.6721 7.8 5
649000000 36.2776 7.4 5
650000000 37.0784 6.8 5
651000000 36.6229 7.2 5
652000000 36.15 7.6 5
653000000 37.8852 6.6 5
654000000 38.5137 6.2 5
655000000 31.8936 8.4 5
656000000 36.7754 7 5
657000000 37.1678 7 5
658000000 36.2462 7.6 5
659000000 37.7286 6.4 5
660000000 37.5915 6.8 5
661000000 35.7617 7.8 5
662000000 33.5327 7.4 5
663000000 36.9409 7.2 5
664000000 37.9111 6.8 5
665000000 37.7442 6.4 5
666000000 36.465 7.4 5
667000000 37.2138 7.2 5
668000000 36.6879 7 5
669000000 34.1636 7.4 5
670000000 37.3501 6.8 5
671000000 36.7532 7 5
672000000 37.5395 7 5
673000000 36.6886 7.2 5
674000000 37.9106 6.4 5
675000000 35.6667 7.6 5
676000000 32.5016 8 5
677000000 37.4821 6.8 5
678000000 36.4732 7.4 5
679000000 37.7133 6.6 5
680000000 37.1351 6.8 5
681000000 35.4857 8 5
682000000 37.229 6.8 5
683000000 34.1965 7.4 5
684000000 37.4264 7 5
685000000 37.0477 6.8 5
686000000 36.778 7.2 5
687000000 36.1107 7.6 5
688000000 38.5233 6.4 5
689000000 38.0855 6.6 5
690000000 31.5934 8.6 5
691000000 37.1725 6.8 5
692000000 37.2311 7 5
693000000 36.589 7.6 5
694000000 37.3837 6.6 5
695000000 36.8168 7.2 5
696000000 37.3478 6.8 5
697000000 34.1582 7.2 5
698000000 37.8789 7 5
699000000 37.6649 6.6 5
700000000 36.1316 7 7
701000000 36.2919 7.6 5
702000000 37.4352 6.8 5
703000000 37.8429 6.8 5
704000000 33.0657 7.8 5
705000000 36.1963 7.4 5
706000000 32.7718 8 4
707000000 31.6478 8.75 4
708000000 33.5875 7.5 4
709000000 33.6341 7.5 4
710000000 31.0641 9 4
711000000 32.5609 8 4
712000000 33.3657 7.75 4
713000000 32.3841 8.5 4
714000000 34.0445 7 4
715000000 31.9676 8.5 4
716000000 31.8854 8.75 4
717000000 33.4826 7.25 4
718000000 33.6024 7.75 4
719000000 31.6692 8.5 4
720000000 32.928 7.75 4
721000000 32.5782 8.25 4
722000000 33.2574 7.5 4
723000000 33.9451 7.25 4
724000000 33.6713 7.5 4
725000000 32.5802 8 4
726000000 32.5113 8 4
727000000 32.1278 8.5 4
728000000 33.2932 7.25 4
729000000 33.3955 7.5 4
730000000 31.3881 8.75 4
731000000 32.3439 8.25 4
732000000 32.0727 8.5 4
733000000 31.459 8.75 4
734000000 34.6519 6.75 4
735000000 32.4232 8.25 4
736000000 31.7375 8.75 4
737000000 32.1913 8.25 4
738000000 33.9914 7.25 4
739000000 32.1818 8.25 4
740000000 33.0172 7.75 4
741000000 32.8121 8.25 4
742000000 32.0549 8.75 4
743000000 34.2019 7 4
744000000 33.0104 8 4
745000000 31.0541 9 4
746000000 34.186 7.25 4
747000000 32.557 8.25 4
748000000 34.7835 6.75 4
749000000 33.4335 7.5 4
750000000 31.0481 9 4
751000000 33.1586 7.75 4
752000000 31.7489 8.5 4
753000000 34.0437 7.5 4
754000000 32.99 7.75 4
755000000 32.6451 8 4
756000000 31.6737 8.75 4
757000000 32.3746 8 4
758000000 34.2923 7.25 4
759000000 32.3849 8.25 4
760000000 32.0462 8.25 4
761000000 33.5986 7.75 4
762000000 30.8805 9.25 4
763000000 35.5528 6.5 4
764000000 33.3291 7.75 4
765000000 30.3455 9.5 4
766000000 33.6006 7.5 4
767000000 32.5101 8.25 4
768000000 32.4087 8.5 4
769000000 33.4824 7.5 4
770000000 32.519 8.25 4
771000000 31.1782 9 4
772000000 32.0982 8.5 4
773000000 34.9052 7.25 4
774000000 33.8756 7.25 4
775000000 32.6481 8 4
776000000 31.6157 8.75 4
777000000 31.9231 8.5 4
778000000 33.9133 7.25 4
779000000 32.0452 8.5 4
780000000 32.4967 8 4
781000000 33.4288 7.75 4
782000000 30.4528 9.5 4
783000000 33.4227 7.25 4
784000000 33.248 7.75 4
785000000 31.226 9 4
786000000 32.5756 8 4
787000000 32.8345 8 4
788000000 33.5122 7.75 4
789000000 34.2245 7 4
790000000 32.501 8.25 4
791000000 31.5358 9 4
792000000 32.4463 8 4
793000000 34.3786 7.25 4
794000000 31.3389 8.75 4
795000000 32.9579 7.75 4
796000000 33.1537 8.33333 3
797000000 31.9831 9 3
798000000 34.1919 7.5 2
799000000 34.7178 7 2
800000000 34.2232 7.5 2
801000000 33.9879 7.5 2
802000000 34.8133 7 2
803000000 34.1228 7.5 2
804000000 34.9408 7 2
805000000 36.0106 6.5 2
806000000 35.0102 7 2
807000000 35.0329 7 2
808000000 34.759 7 2
809000000 35.0114 7 2
810000000 34.2019 7.5 2
811000000 33.98 7.5 2
812000000 35.0319 7 2
813000000 35.0501 7 2
814000000 34.0902 7.5 2
815000000 35.1463 7 2
816000000 34.9571 7 2
817000000 34.055 7.5 2
818000000 34.8738 7 2
819000000 35.0174 7 2
820000000 34.3762 7.5 2
821000000 34.2229 7.5 2
822000000 34.0768 7.5 2
823000000 34.941 7 2
824000000 34.8851 7 2
825000000 34.953 7 2
826000000 34.8296 7 2
827000000 34.0087 7.5 2
828000000 34.1932 7.5 2
829000000 34.0418 7.5 2
830000000 37.356 6 2
831000000 34.1997 7.5 2
832000000 34.0193 7.5 2
833000000 34.1806 7.5 2
834000000 34.9333 7 2
835000000 34.8404 7 2
836000000 34.6243 7 2
837000000 34.983 7 2
838000000 35.1584 7 2
839000000 34.3319 7.5 2
840000000 34.0027 7.5 2
841000000 34.817 7 2
842000000 34.9986 7 2
843000000 35.0351 7 2
844000000 35.1017 7 2
845000000 34.0901 7.5 2
846000000 34.9954 7 2
847000000 34.0431 7.5 2
848000000 34.9932 7 2
849000000 34.0224 7.5 2
850000000 35.0545 7 2
851000000 34.2315 7.5 2
852000000 35.0401 7 2
853000000 34.9924 7 2
854000000 34.7532 7 2
855000000 34.0322 7.5 2
856000000 34.0296 7.5 2


==> figures/fig2.1/data/disordered_256/Pe40/fi0.500/gyrradius/hexrad_vs_time_Nb6_th0.05_avg.dat <==
0 1.11838 17.1 10
1 1.11886 17.4 15
2 1.11886 17.4 15
3 1.11854 17.3333 15
4 1.11778 17.4 15
5 1.11754 17.2667 15
6 1.11898 17.2 15
7 1.11947 17.2667 15
8 1.11842 17.3333 15
9 1.12608 17.2 15
10 1.12552 17.3333 15
20 1.12412 17.1333 15
30 1.12331 17.7333 15
40 1.12348 17.3333 15
50 1.1215 16.4667 15
60 1.1185 15.4667 15
70 1.11578 15.5333 15
80 1.11896 15.1333 15
90 1.12256 15.2667 15
100 1.12833 15.8667 15
200 1.12445 14.6 15
300 1.11684 16 15
400 1.11626 15.5333 15
500 1.10707 12.6667 15
600 1.10922 11.2 15
700 1.10489 14.8 15
800 1.10188 15.4 15
900 1.10147 16.1333 15
1000 1.1078 13.5333 15
2000 1.08414 14.3333 15
3000 1.069 22.2 15
4000 1.05397 29.6667 15
5000 1.04583 41.1333 15
6000 1.05307 64 15
7000 1.05287 72.1333 15
8000 1.05852 79.6 15
9000 1.06474 93.0667 15
10000 1.06881 106.2 15
20000 1.08821 150 15
30000 1.10296 189.067 15
40000 1.11101 218.933 15
50000 1.12319 239.733 15
60000 1.13151 250.533 15
70000 1.14451 268.533 15
80000 1.15446 279.467 15
90000 1.17469 287.933 15
100000 1.17478 285.067 15
200000 1.24045 344.4 15
300000 1.45962 278.067 15
400000 1.75366 178.933 15
500000 2.01521 145.867 15
600000 2.5164 88.4667 15
700000 2.85735 73.4 15
800000 3.21294 62.8 15
900000 3.58754 53.5333 15
1000000 4.09462 46.6 15
2000000 7.66722 38 15
3000000 11.0512 32.1333 15
4000000 13.4321 28.6 15
5000000 14.8345 27.8667 15
6000000 15.2872 27.3333 15
7000000 16.2833 25.1333 15
8000000 17.1409 24.4667 15
9000000 17.8083 22.6 15
10000000 18.3849 22.0667 15
11000000 17.8255 22.7 10
12000000 18.3495 22.3 10
13000000 18.5888 20.9 10
14000000 19.4583 19.5 10
15000000 19.3766 19.6 10
16000000 20.6826 17.8 10
17000000 20.589 17.8 10
18000000 20.9306 17.1 10
19000000 21.6134 16 10
20000000 22.5806 15.8 15
21000000 22.1383 16.1 10
22000000 22.3617 15.5 10
23000000 21.7103 16 10
24000000 22.1156 15.8 10
25000000 22.8313 15.3 10
26000000 22.484 15.2 10
27000000 23.8625 14.2 10
28000000 24.4423 13.2 10
29000000 23.03 14.5 10
30000000 24.4373 13.2667 15
31000000 24.1651 13.5 10
32000000 24.6365 13.3 10
33000000 23.8818 13.9 10
34000000 25.4361 12.4 10
35000000 24.664 13.1 10
36000000 25.167 12.3 10
37000000 25.0491 12.9 10
38000000 26.2953 11.9 10
39000000 25.1844 12.4 10
40000000 26.1316 12.1333 15
41000000 26.2656 11.5 10
42000000 25.2562 12.5 10
43000000 26.1319 11.9 10
44000000 26.4325 11.6 10
45000000 25.6456 12.3 10
46000000 25.7939 11.8 10
47000000 25.6881 11.4 10
48000000 27.3332 10.6 10
49000000 27.3677 10.8 10
50000000 28.116 10.2667 15
51000000 27.9509 10.7 10
52000000 26.9347 11.1 10
53000000 27.2129 10.7 10
54000000 28.1953 10.3 10
55000000 28.2649 10.4 10
56000000 28.0986 10.2 10
57000000 29.3766 9.9 10
58000000 29.9551 9.4 10
59000000 30.2064 9.2 10
60000000 30.5958 9.46667 15
61000000 28.0014 10 10
62000000 29.2878 9.4 10
63000000 28.6339 10 10
64000000 29.5485 9.5 10
65000000 28.0708 10.4 10
66000000 29.7394 9.4 10
67000000 30.6734 9.2 10
68000000 30.452 9.2 10
69000000 26.7401 10.7 10
70000000 34.128 8.33333 15
71000000 31.4118 8.9 10
72000000 30.8737 8.9 10
73000000 30.7289 8.8 10
74000000 29.9025 9.2 10
75000000 30.96 8.7 10
76000000 30.6862 8.7 10
77000000 30.3577 8.8 10
78000000 31.0267 8.7 10
79000000 30.9336 8.5 10
80000000 30.4232 8.86667 15
81000000 32.3775 8 10
82000000 30.6127 8.8 10
83000000 32.5973 8.1 10
84000000 33.3864 8 10
85000000 33.2642 7.6 10
86000000 31.743 8.4 10
87000000 33.1442 7.8 10
88000000 35.1732 7.3 10
89000000 32.3921 8.1 10
90000000 33.739 7.53333 15
91000000 32.2433 8 10
92000000 35.4925 7.1 10
93000000 32.7288 7.7 10
94000000 33.5978 7.5 10
95000000 31.0304 8.3 10
96000000 32.9888 7.7 10
97000000 34.8665 7.3 10
98000000 33.2946 7.9 10
99000000 32.414 7.7 10
100000000 31.614 8.33333 15
101000000 33.1386 7.8 10
102000000 34.9857 7.1 10
103000000 32.3783 8 10
104000000 34.4378 7.1 10
105000000 36.1751 6.8 10
106000000 33.9079 7.4 10
107000000 35.5993 6.8 10
108000000 36.8414 6.6 10
109000000 37.5856 6.3 10
110000000 38.8007 6.3 10
111000000 37.6872 6.2 10
112000000 38.0468 6.5 10
113000000 37.3419 6.5 10
114000000 34.9688 7.1 10
115000000 33.7632 7.5 10
116000000 33.2264 7.5 10
117000000 38.6601 6.4 10
118000000 38.4066 6.4 10
119000000 35.4704 6.8 10
120000000 33.1683 7.7 10
121000000 35.6409 7 10
122000000 36.2664 6.9 10
123000000 35.053 7.1 10
124000000 36.4273 6.5 10
125000000 35.2275 7 10
126000000 38.6091 6.1 10
127000000 37.1088 6.4 10
128000000 36.2621 6.5 10
129000000 37.2821 6.2 10
130000000 36.6431 6.9 10
131000000 37.8418 6.2 10
132000000 35.3377 6.7 10
133000000 38.1453 6.2 10
134000000 36.9645 6.5 10
135000000 36.2008 6.7 10
136000000 37.4495 6.4 10
137000000 34.8589 7.1 10
138000000 38.6431 6.4 10
139000000 34.3607 7.1 10
140000000 36.6378 6.4 10
141000000 37.3561 6.2 10
142000000 37.1137 6.3 10
143000000 41.413 5.5 10
144000000 41.6547 5.4 10
145000000 37.8349 6.4 10
146000000 42.6886 5.6 10
147000000 38.0287 6.1 10
148000000 35.4168 6.7 10
149000000 36.736 6.2 10
150000000 39.5188 6.1 10
151000000 36.5419 6.6 10
152000000 40.3555 5.9 10
153000000 36.2587 6.5 10
154000000 37.3526 6.3 10
155000000 37.3011 6.2 10
156000000 36.2437 6.4 10
157000000 35.9217 6.7 10
158000000 37.141 6.2 10
159000000 37.2709 6.3 10
160000000 34.2005 6.8 10
161000000 34.2796 6.8 10
162000000 33.4525 7.3 10
163000000 35.5392 6.6 10
164000000 37.0562 6.3 10
165000000 35.7899 6.5 10
166000000 36.0365 6.5 10
167000000 37.1157 6.2 10
168000000 35.9034 6.7 10
169000000 34.5377 6.8 10
170000000 37.3323 6.3 10
171000000 37.1069 6.2 10
172000000 38.1489 6 10
173000000 38.9275 5.8 10
174000000 36.1365 6.4 10
175000000 37.5924 5.9 10
176000000 38.8105 5.8 10
177000000 39.5752 5.7 10
178000000 38.462 6 10
179000000 37.1873 6.3 10
180000000 39.3592 5.7 10
181000000 36.4948 6.3 10
182000000 37.7213 6.1 10
183000000 39.6715 5.5 10
184000000 38.2922 5.9 10
185000000 37.7097 5.9 10
186000000 39.7516 5.6 10
187000000 38.8111 6.2 10
188000000 36.8367 6.5 10
189000000 41.0285 5.5 10
190000000 41.0946 5.5 10
191000000 39.0225 5.8 10
192000000 36.8173 6.3 10
193000000 35.0323 65.4 10
194000000 37.0161 6.1 10
195000000 38.7858 5.7 10
196000000 41.0806 5.5 10
197000000 38.9934 5.6 10
198000000 41.571 5.3 10
199000000 42.0728 5.3 10
200000000 36.3883 6 15
201000000 38.5633 5.7 10
202000000 36.5499 6.1 10
203000000 39.634 5.5 10
204000000 37.682 6 10
205000000 39.687 5.8 10
206000000 39.7353 5.3 10
207000000 40.394 5.4 10
208000000 42.2571 5.1 10
209000000 41.1603 5.2 10
210000000 39.7319 5.5 10
211000000 40.2304 5.3 10
212000000 41.9582 5.1 10
213000000 38.8549 5.8 10
214000000 39.559 5.7 10
215000000 37.7062 5.8 10
216000000 37.3641 6.2 10
217000000 37.3726 5.8 10
218000000 40.2958 5.4 10
219000000 42.8712 5.3 10
220000000 41.6112 5.2 10
221000000 40.4923 5.6 10
222000000 41.8884 5.6 10
223000000 41.0364 5.5 10
224000000 43.2132 5 10
225000000 43.7104 4.9 10
226000000 41.3655 5.9 10
227000000 40.7718 5.2 10
228000000 41.0427 5.4 10
229000000 38.0268 6 10
230000000 43.7768 5.1 10
231000000 41.9599 5.2 10
232000000 42.8919 5.1 10
233000000 41.9181 5.1 10
234000000 43.6414 4.8 10
235000000 43.398 5 10
236000000 43.1834 4.9 10
237000000 41.8431 5.3 10
238000000 42.5878 5.2 10
239000000 42.8766 5.1 10
240000000 43.0539 5 10
241000000 42.8758 4.9 10
242000000 41.8347 5.2 10
243000000 42.9662 5 10
244000000 43.5384 4.9 10
245000000 42.6412 5.1 10
246000000 43.7873 4.9 10
247000000 42.5048 5.1 10
248000000 41.3247 5.2 10
249000000 42.0087 5.1 10
250000000 40.0075 5.4 10
251000000 43.533 5 10
252000000 45.3741 4.6 10
253000000 44.1452 4.7 10
254000000 42.617 4.8 10
255000000 42.2289 5.1 10
256000000 41.7015 5.1 10
257000000 39.4549 5.6 10
258000000 39.908 5.5 10
259000000 41.3548 5.2 10
260000000 43.6796 4.7 10
261000000 43.693 4.6 10
262000000 42.3375 4.9 10
263000000 40.3711 5.1 10
264000000 42.492 4.9 10
265000000 42.9506 4.8 10
266000000 40.5016 5.2 10
267000000 41.9597 5 10
268000000 42.264 4.8 10
269000000 41.2204 5.1 10
270000000 42.0065 4.9 10
271000000 43.9169 4.9 10
272000000 44.0195 4.8 10
273000000 44.4756 4.5 10
274000000 44.8688 4.6 10
275000000 48.518 4.5 10
276000000 38.0691 5.5 10
277000000 40.7129 5.1 10
278000000 41.4487 5 10
279000000 51.9709 4 10
280000000 41.4468 4.8 10
281000000 42.6623 4.8 10
282000000 44.5343 4.6 10
283000000 46.0926 4.2 10
284000000 42.5178 4.8 10
285000000 44.642 4.4 10
286000000 45.0391 4.3 10
287000000 41.8931 4.9 10
288000000 43.6395 4.6 10
289000000 41.9934 5 10
290000000 42.0175 4.9 10
291000000 39.3571 5.3 10
292000000 42.431 4.8 10
293000000 40.5231 5.2 10
294000000 41.4411 4.9 10
295000000 41.3928 4.9 10
296000000 41.1321 4.9 10
297000000 42.2775 4.9 10
298000000 41.0389 4.9 10
299000000 38.0909 5.3 10
300000000 42.1688 4.8 15
301000000 42.9323 4.6 10
302000000 46.2323 4.2 10
303000000 40.9178 5.3 10
304000000 43.7472 4.8 10
305000000 43.3155 4.9 10
306000000 41.764 4.8 10
307000000 42.9522 4.8 10
308000000 39.5514 5.4 10
309000000 41.8642 4.9 10
310000000 42.3254 4.9 10
311000000 41.8039 4.9 10
312000000 42.9499 4.7 10
313000000 43.0038 5 10
314000000 43.9537 4.6 10
315000000 41.0814 5.1 10
316000000 41.2401 4.9 10
317000000 41.147 4.9 10
318000000 41.6178 5 10
319000000 42.5381 4.7 10
320000000 42.5177 4.8 10
321000000 40.7901 4.9 10
322000000 42.8802 4.6 10
323000000 46.186 4.3 10
324000000 44.3741 4.7 10
325000000 42.6543 4.6 10
326000000 44.8598 4.4 10
327000000 41.1454 4.9 10
328000000 47.5742 4.3 10
329000000 42.9895 4.5 10
330000000 47.0885 4.1 10
331000000 44.9288 4.2 10
332000000 42.4681 4.5 10
333000000 45.0418 4.4 10
334000000 44.2346 4.4 10
335000000 46.3313 4.8 10
336000000 43.5439 4.4 10
337000000 40.4479 5 10
338000000 47.3885 4 10
339000000 41.8159 4.7 10
340000000 43.4892 4.5 10
341000000 43.1307 4.5 10
342000000 44.08 4.3 10
343000000 48.064 3.9 10
344000000 42.6119 5.1 10
345000000 44.7677 4.2 10
346000000 48.4189 4 10
347000000 41.7808 4.8 10
348000000 47.5694 3.9 10
349000000 51.6412 3.9 10
350000000 53.2571 4.1 10
351000000 50.9065 4.1 10
352000000 42.5587 4.6 10
353000000 51.0602 3.7 10
354000000 50.5808 3.8 10
355000000 48.8383 3.9 10
356000000 48.1315 3.8 10
357000000 46.1147 4 10
358000000 43.4834 4.6 10
359000000 45.9599 4 10
360000000 48.16 3.9 10
361000000 44.08 4.6 10
362000000 45.4743 4.33333 9
363000000 50.2836 4 6
364000000 43.8174 4.4 5
365000000 53.2116 3.6 5
366000000 44.4163 5 5
367000000 44.887 4.4 5
368000000 49.4199 4 5
369000000 43.0028 4.8 5
370000000 49.4507 3.6 5
371000000 49.5974 3.8 5
372000000 48.9292 3.8 5
373000000 42.8001 4.8 5
374000000 48.3862 3.8 5
375000000 52.0369 3.6 5
376000000 48.3063 3.8 5
377000000 47.5043 4 5
378000000 48.679 3.8 5
379000000 47.0804 4 5
380000000 45.3454 4.4 5
381000000 47.499 4 5
382000000 49.6193 3.8 5
383000000 48.045 4 5
384000000 45.7997 4.2 5
385000000 46.3966 4.2 5
386000000 53.1496 3.4 5
387000000 58.6684 3.2 5
388000000 57.7362 3.2 5
389000000 52.4948 3.6 5
390000000 49.219 4 5
391000000 50.515 3.6 5
392000000 48.5202 4 3
393000000 49.0445 3.8 5
394000000 48.7981 4 3
395000000 46.537 4.33333 3
396000000 49.3883 3.75 4
397000000 46.0834 4.2 5
398000000 52.244 3.5 4
399000000 58.3499 3.2 5
400000000 44.2054 4.6 10
401000000 53.0412 3.6 5
402000000 55.8271 3.2 5
403000000 51.4361 3.8 5
404000000 53.2945 3.6 5
405000000 54.8623 4 5
406000000 56.9323 3.8 5
407000000 57.5231 3 5
408000000 51.4495 3.6 5
409000000 65.3273 3 5
410000000 58.3985 2.8 5
411000000 49.9743 3.8 5
412000000 50.3205 3.4 5
413000000 57.5666 3 5
414000000 51.1396 3.6 5
415000000 51.4823 3.6 5
416000000 56.7527 3 5
417000000 54.5845 3.2 5
418000000 58.5476 2.8 5
419000000 58.8815 2.8 5
420000000 62.2975 2.6 5
421000000 62.4749 3 5
422000000 52.5955 3.4 5
423000000 65.5549 3 5
424000000 47.4939 4 5
425000000 53.1361 3.2 5
426000000 55.7168 3.2 5
427000000 48.7148 3.8 5
428000000 55.2401 3.2 5
429000000 55.3486 3.2 5
430000000 59.1821 3 5
431000000 57.1495 3 5
432000000 56.886 3 5
433000000 51.5607 3.8 5
434000000 54.3324 3.2 5
435000000 56.6625 3 5
436000000 55.3809 3.4 5
437000000 70.0733 2.6 5
438000000 53.4029 3.4 5
439000000 56.881 3 5
440000000 54.1618 3.6 5
441000000 53.8013 3.4 5
442000000 48.1987 4.4 5
443000000 53.1888 3.2 5
444000000 53.7202 3.2 5
445000000 54.9209 3.2 5
446000000 51.0948 3.6 5
447000000 50.4902 3.6 5
448000000 53.5367 3.4 5
449000000 68.9544 2.6 5
450000000 62.3601 2.6 5
451000000 62.5428 2.6 5
452000000 61.3204 2.8 5
453000000 71.7599 2.6 5
454000000 72.8759 2.4 5
455000000 62.4464 2.6 5
456000000 67.3875 2.4 5
457000000 60.2659 2.8 5
458000000 71.5614 2.4 5
459000000 65.4294 2.4 5
460000000 61.8195 2.6 5
461000000 65.2001 2.4 5
462000000 65.55 2.4 5
463000000 61.9797 2.6 5
464000000 61.898 2.6 5
465000000 65.1365 2.4 5
466000000 64.9086 2.4 5
467000000 76.3652 2.6 5
468000000 72.3151 2.2 5
469000000 73.5715 2.2 5
470000000 62.1575 2.4 5
471000000 61.5665 2.6 5
472000000 65.7123 2.4 5
473000000 59.5468 2.6 5
474000000 61.9817 2.6 5
475000000 59.2256 2.8 5
476000000 65.4347 2.4 5
477000000 61.0232 2.6 5
478000000 59.9094 2.6 5
479000000 57.6764 3 5
480000000 62.6962 2.6 5
481000000 66.3721 2.6 5
482000000 66.6798 2.6 5
483000000 72.462 2.2 5
484000000 76.1042 2.2 5
485000000 66.6291 2.6 5
486000000 66.2143 2.6 5
487000000 73.5229 2.2 5
488000000 69.7334 2.4 5
489000000 65.5608 3 5
490000000 67.971 2.6 5
491000000 72.8531 2.2 5
492000000 72.9733 2.2 5
493000000 69.8749 2.4 5
494000000 69.9421 2.4 5
495000000 58.4552 2.8 5
496000000 56.005 3.2 5
497000000 57.6654 3 5
498000000 56.7058 3 5
499000000 56.779 3 5
500000000 60.6426 2.8 10
501000000 59.9322 2.8 5
502000000 53.4646 3.4 5
503000000 52.5521 3.2 5
504000000 56.5269 3 5
505000000 56.5811 3 5
506000000 60.4488 2.8 5
507000000 51.9934 3.6 5
508000000 60.0015 2.8 5
509000000 56.1224 3 5
510000000 60.0788 2.8 5
511000000 56.4547 3 5
512000000 54.6812 3.2 5
513000000 54.6272 3.2 5
514000000 54.1227 3 5
515000000 59.5201 2.8 5
516000000 59.5816 2.8 5
517000000 56.6195 3 5
518000000 56.5959 3 5
519000000 68.0374 2.6 5
520000000 70.6346 2.4 5
521000000 56.422 3.2 5
522000000 52.2607 3.6 5
523000000 58.067 3 5
524000000 59.15 2.8 5
525000000 58.8616 2.8 5
526000000 62.5235 2.6 5
527000000 64.9521 2.6 5
528000000 69.6204 2.4 5
529000000 55.8903 2.8 5
530000000 62.1933 2.6 5
531000000 58.3666 2.8 5
532000000 53.5995 3.2 5
533000000 51.7418 3.4 5
534000000 54.4955 3.2 5
535000000 52.9426 3.2 5
536000000 57.5936 2.8 5
537000000 58.3336 2.8 5
538000000 57.7819 2.8 5
539000000 55.5416 3 5
540000000 52.4523 3 5
541000000 57.9465 2.8 5
542000000 56.2782 3 5
543000000 52.6461 3.2 5
544000000 53.9934 3 5
545000000 62.3444 2.8 5
546000000 58.4954 2.6 5
547000000 57.7535 2.8 5
548000000 57.9113 2.8 5
549000000 58.2188 2.8 5
550000000 61.2288 2.6 5
551000000 58.2022 2.8 5
552000000 54.8158 3.2 5
553000000 56.7018 3 5
554000000 59.4968 2.6 5
555000000 58.1141 2.8 5
556000000 58.1 2.8 5
557000000 55.4553 3 5
558000000 55.3532 3 5
559000000 57.171 3 5
560000000 55.5007 3 5
561000000 58.0227 2.8 5
562000000 58.5305 2.8 5
563000000 58.6743 2.8 5
564000000 56.7516 3 5
565000000 55.1753 3 5
566000000 58.3734 2.8 5
567000000 58.8701 2.8 5
568000000 58.5564 2.8 5
569000000 56.0209 3 5
570000000 58.1468 2.8 5
571000000 55.249 3 5
572000000 62.8894 2.6 5
573000000 58.5563 2.8 5
574000000 58.9701 3 5
575000000 54.9084 3 5
576000000 58.1301 2.8 5
577000000 63.8548 2.6 5
578000000 54.9001 3 5
579000000 61.8203 2.6 5
580000000 55.5715 2.8 5
581000000 55.1437 3.2 5
582000000 61.3788 2.6 5
583000000 56.0867 3 5
584000000 56.235 3 5
585000000 61.3717 2.6 5
586000000 55.2835 3 5
587000000 51.2329 3.2 5
588000000 55.7834 3 5
589000000 50.847 3.8 5
590000000 55.9094 3 5
591000000 67.3446 2.6 5
592000000 54.301 3.4 5
593000000 58.2319 2.8 5
594000000 58.519 2.8 5
595000000 52.0579 3 5
596000000 58.5822 2.8 5
597000000 52.9311 3.2 5
598000000 54.7948 3.2 5
599000000 58.7628 2.8 5
600000000 61.3389 2.6 10
601000000 52.3796 3.2 5
602000000 52.8516 3.4 5
603000000 50.4986 3.6 5
604000000 53.5167 3.2 5
605000000 56.1843 3 5
606000000 53.9906 3 5
607000000 55.6848 3 5
608000000 55.8806 3 5
609000000 58.4857 2.8 5
610000000 55.9895 3 5
611000000 58.3261 2.8 5
612000000 58.4139 2.8 5
613000000 58.3604 2.8 5
614000000 54.9195 3.2 5
615000000 55.2847 3.2 5
616000000 61.5791 2.6 5
617000000 57.5559 2.8 5
618000000 58.4143 2.8 5
619000000 55.8454 3 5
620000000 58.4991 2.8 5
621000000 56.1455 3 5
622000000 58.2593 2.8 5
623000000 58.2245 2.8 5
624000000 55.9116 3 5
625000000 56.2836 3 5
626000000 57.7611 3 5
627000000 51.3601 3.2 5
628000000 64.8753 2.6 5
629000000 66.9553 2.4 5
630000000 65.5144 2.6 5
631000000 65.4275 2.6 5
632000000 65.6381 2.6 5
633000000 65.7772 2.6 5
634000000 68.4124 2.4 5
635000000 65.6086 2.6 5
636000000 65.8652 2.6 5
637000000 53.3301 3.2 5
638000000 56.4201 3 5
639000000 59.4367 2.8 5
640000000 57.9034 2.8 5
641000000 55.5965 3 5
642000000 58.3224 2.8 5
643000000 57.9638 2.8 5
644000000 58.1163 2.8 5
645000000 55.8129 3 5
646000000 58.0118 2.8 5
647000000 57.9119 2.8 5
648000000 58.1553 2.8 5
649000000 57.994 2.8 5
650000000 53.9465 3.4 5
651000000 56.5495 3.4 5
652000000 56.0655 3 5
653000000 56.4803 3 5
654000000 59.5763 2.8 5
655000000 57.3159 2.8 5
656000000 57.9349 2.8 5
657000000 58.0826 2.8 5
658000000 58.0059 2.8 5
659000000 54.2199 3 5
660000000 54.2333 3 5
661000000 54.6159 3 5
662000000 55.2753 3 5
663000000 54.7769 3 5
664000000 52.4526 3.2 5
665000000 50.7532 3.6 5
666000000 51.0577 3.4 5
667000000 51.294 3.4 5
668000000 53.5167 3.2 5
669000000 57.108 2.8 5
670000000 59.6605 2.6 5
671000000 56.3194 2.8 5
672000000 59.1348 2.8 5
673000000 59.246 2.8 5
674000000 59.3347 2.8 5
675000000 59.1518 2.8 5
676000000 61.5533 2.6 5
677000000 60.9508 2.6 5
678000000 59.1598 2.8 5
679000000 57.0235 2.8 5
680000000 58.2616 2.8 5
681000000 55.1798 4 5
682000000 58.9583 2.8 5
683000000 60.8665 2.6 5
684000000 62.9061 2.6 5
685000000 59.0645 2.8 5
686000000 59.1071 2.8 5
687000000 62.9434 2.6 5
688000000 56.004 3 5
689000000 51.3663 4.8 5
690000000 58.6379 2.8 5
691000000 58.7639 2.8 5
692000000 52.175 3.2 5
693000000 67.8359 2.6 5
694000000 67.7198 2.6 5
695000000 67.683 2.6 5
696000000 67.7626 2.6 5
697000000 78.6587 2.2 5
698000000 67.9018 2.6 5
699000000 70.5948 2.4 5
700000000 67.8495 2.6 10
701000000 67.6612 2.6 5
702000000 67.855 2.6 5
703000000 58.7804 2.8 5
704000000 61.5877 2.6 5
705000000 58.9107 2.8 5
706000000 61.7288 2.6 5
707000000 56.3014 3 5
708000000 61.3128 2.6 5
709000000 58.6748 2.8 5
710000000 60.0296 2.6 5
711000000 48.1286 3.4 5
712000000 58.5818 2.8 5
713000000 71.0656 2.4 5
714000000 68.3039 2.4 5
715000000 66.5861 2.6 5
716000000 66.6569 2.6 5
717000000 67.6576 2.4 5
718000000 62.8491 2.8 5
719000000 66.5816 2.6 5
720000000 66.6922 2.6 5
721000000 66.7448 2.6 5
722000000 66.446 2.6 5
723000000 66.5793 2.6 5
724000000 66.8163 2.6 5
725000000 64.8085 2.8 5
726000000 66.2771 2.6 5
727000000 66.2736 2.6 5
728000000 64.1264 3 5
729000000 67.7843 3 5
730000000 64.4425 2.8 5
731000000 55.3514 3 5
732000000 69.2261 2.4 5
733000000 66.3304 2.6 5
734000000 66.4879 2.6 5
735000000 65.7912 2.6 5
736000000 65.6118 2.6 5
737000000 65.2857 2.6 5
738000000 65.6038 2.6 5
739000000 67.4561 2.4 5
740000000 62.0563 2.6 5
741000000 67.7233 2.4 5
742000000 67.7187 2.4 5
743000000 67.7979 2.4 5
744000000 67.7604 2.4 5
745000000 67.7011 2.4 5
746000000 67.711 2.4 5
747000000 67.6272 2.4 5
748000000 70.3763 2.2 5
749000000 67.5346 2.4 5
750000000 67.1784 2.4 5
751000000 66.6352 2.4 5
752000000 66.9817 2.4 5
753000000 65.5105 2.6 5
754000000 64.3118 2.8 5
755000000 56.9505 4.2 5
756000000 65.1218 2.6 5
757000000 71.1155 2.2 5
758000000 61.6136 4.2 5
759000000 67.3071 2.4 5
760000000 67.4453 2.4 5
761000000 67.3913 2.4 5
762000000 67.4188 2.4 5
763000000 64.8366 2.6 5
764000000 67.8153 2.4 5
765000000 64.9626 2.6 5
766000000 64.7722 2.6 5
767000000 70.6184 2.2 5
768000000 68.2219 2.4 5
769000000 68.1227 2.4 5
770000000 64.3064 2.6 5
771000000 68.2587 2.4 5
772000000 71.9857 2.2 5
773000000 67.7572 2.4 5
774000000 66.3322 2.6 5
775000000 61.5333 2.8 5
776000000 64.2084 2.6 5
777000000 70.1877 2.2 5
778000000 70.4533 2.2 5
779000000 63.8534 2.8 5
780000000 63.4941 2.8 5
781000000 66.9739 2.4 5
782000000 67.0533 2.4 5
783000000 67.1795 2.4 5
784000000 66.9367 2.4 5
785000000 70.1849 2.2 5
786000000 69.9689 2.2 5
787000000 69.9534 2.2 5
788000000 77.5936 2 5
789000000 77.6029 2 5
790000000 69.6618 2.2 5
791000000 77.3472 2 5
792000000 77.4286 2 5
793000000 77.3375 2 5
794000000 69.6319 2.2 5
795000000 69.7036 2.2 5
796000000 69.7505 2.2 5
797000000 69.6294 2.2 5
798000000 62.3563 3.4 5
799000000 63.7319 3 5
800000000 66.3527 2.4 5
801000000 66.9177 2.4 5
802000000 66.8279 2.4 5
803000000 66.7267 2.4 5
804000000 63.0192 3.2 5
805000000 66.8074 2.4 5
806000000 66.8404 2.4 5
807000000 66.8481 2.4 5
808000000 65.8267 2.4 5
809000000 62.427 3 5
810000000 66.8267 2.4 5
811000000 66.9761 2.4 5
812000000 66.8023 2.4 5
813000000 66.5061 2.4 5
814000000 66.7122 2.4 5
815000000 66.795 2.4 5
816000000 66.8084 2.4 5
817000000 66.5288 2.4 5
818000000 57.3374 3.8 5
819000000 63.1149 2.8 5
820000000 65.2135 2.8 5
821000000 64.7664 2.8 5
822000000 64.4526 2.6 5
823000000 63.2019 2.8 5
824000000 59.4005 3.4 5
825000000 57.7412 3.2 5
826000000 74.1369 2.4 5
827000000 69.9965 2.6 5
828000000 67.7081 2.4 5
829000000 63.7931 2.6 5
830000000 63.9825 2.6 5
831000000 63.1327 2.6 5
832000000 66.8933 2.4 5
833000000 62.628 2.8 5
834000000 62.142 2.8 5
835000000 70.7157 2.6 5
836000000 70.5067 2.6 5
837000000 62.8697 2.8 5
838000000 64.0146 2.6 5
839000000 64.6033 2.8 5
840000000 66.6002 3.2 5
841000000 61.7643 3 5
842000000 65.9363 2.4 5
843000000 66.3473 2.4 5
844000000 66.457 2.4 5
845000000 69.5239 2.2 5
846000000 69.4857 2.2 5
847000000 68.9298 2.2 5
848000000 68.5698 2.2 5
849000000 73.8106 2.2 5
850000000 72.8549 2.2 5
851000000 73.0652 2.2 5
852000000 65.9596 2.4 5
853000000 73.0302 2.2 5
854000000 73.1376 2.2 5
855000000 73.1892 2.2 5
856000000 68.2531 2.2 5
857000000 63.4838 2.6 5
858000000 72.1373 2.2 5
859000000 72.4686 2.2 5
860000000 74.9491 2 5
861000000 71.6063 2.4 5
862000000 75.5954 2 5
863000000 72.4329 2.4 5
864000000 72.4412 2.4 5
865000000 74.6185 2 5
866000000 74.9876 2 5
867000000 79.8977 2 5
868000000 81.8614 1.8 5
869000000 81.7862 1.8 5
870000000 74.3144 2 5
871000000 80.6825 1.8 5
872000000 75.0045 2 5
873000000 80.8786 1.8 5
874000000 74.1318 2 5
875000000 80.6269 1.8 5
876000000 76.968 2.4 5
877000000 80.9763 1.8 5
878000000 80.8021 1.8 5
879000000 72.9794 2.2 5
880000000 81.4062 1.8 5
881000000 81.5364 1.8 5
882000000 81.1601 1.8 5
883000000 81.2234 1.8 5
884000000 81.1645 1.8 5
885000000 80.7331 1.8 5
886000000 75.739 2.6 5
887000000 78.0195 2 5
888000000 81.2954 1.8 5
889000000 81.0009 1.8 5
890000000 78.53 2 5
891000000 81.528 1.8 5
892000000 81.5487 1.8 5
893000000 81.4051 1.8 5
894000000 72.2767 2.2 5
895000000 82.0927 1.8 5
896000000 82.1367 1.8 5
897000000 82.1867 1.8 5
898000000 79.6121 2 5
899000000 75.2084 3.6 5
900000000 81.753 1.8 5
901000000 79.4998 2 5
902000000 81.6988 1.8 5
903000000 81.7042 1.8 5
904000000 82.0982 1.8 5
905000000 82.0602 1.8 5
906000000 81.8041 1.8 5
907000000 81.6301 1.8 5
908000000 65.696 3 5
909000000 81.3548 1.8 5
910000000 79.2974 2 5
911000000 76.2511 2.4 5
912000000 77.4317 2.2 5
913000000 76.2311 2.4 5
914000000 76.2197 2.4 5
915000000 76.2672 2.4 5
916000000 72.7874 2.8 5
917000000 76.2504 2.4 5
918000000 75.8025 2.4 5
919000000 76.3467 2.4 5
920000000 74.2498 2.6 5
921000000 74.3354 2.6 5
922000000 75.4585 2.4 5
923000000 75.4939 2.4 5
924000000 74.3713 2.6 5
925000000 75.8929 2.4 5
926000000 74.2467 2.6 5
927000000 75.6304 2.4 5
928000000 75.4329 2.4 5
929000000 74.4311 2.6 5
930000000 74.319 2.6 5
931000000 75.5932 2.4 5
932000000 68.6071 2.6 5
933000000 80.0939 2 5
934000000 80.4361 2 5
935000000 80.5248 2 5
936000000 77.9416 2.2 5
937000000 78.0133 2.2 5
938000000 80.6331 2 5
939000000 77.7269 2.2 5
940000000 77.6857 2.2 5
941000000 80.3723 2 5
942000000 74.4481 2.6 5
943000000 73.8124 2.8 5
944000000 73.6672 2.8 5
945000000 73.6348 2.8 5
946000000 76.1065 3 5
947000000 73.6925 3 5
948000000 74.7498 2.4 5
949000000 79.8611 2 5
950000000 79.5181 2 5
951000000 79.2282 2 5
952000000 77.6674 2.2 5
953000000 78.4427 2 5
954000000 76.2747 2.2 5
955000000 78.175 2 5
956000000 72.8662 2.6 5
957000000 83.6457 1.8 5
958000000 77.6563 2 5
959000000 66.9047 2.6 5
960000000 83.8054 1.8 5
961000000 83.8697 1.8 5
962000000 83.8244 1.8 5
963000000 74.4111 2.4 5
964000000 84.1317 1.8 5
965000000 84.076 1.8 5
966000000 79.1322 2 5
967000000 81.7441 2.2 5
968000000 84.1486 1.8 5
969000000 74.9748 2.2 5
970000000 84.173 1.8 5
971000000 86.1901 1.6 5
972000000 79.6211 2 5
973000000 84.2599 1.8 5
974000000 67.5456 2.6 5
975000000 76.4305 2 5
976000000 78.1029 2 5
977000000 83.5876 1.8 5
978000000 80.9779 2.4 5
979000000 83.4525 1.8 5
980000000 83.3293 1.8 5
981000000 85.4565 1.6 5
982000000 83.6924 1.8 5
983000000 83.8878 1.8 5
984000000 83.6641 1.8 5
985000000 83.8156 1.8 5
986000000 80.6129 2.2 5
987000000 83.5499 1.8 5
988000000 80.3749 2 5
989000000 83.0129 1.8 5
990000000 72.3815 2.2 5
991000000 83.8287 1.8 5
992000000 78.8559 2 5
993000000 83.7673 1.8 5
994000000 79.1245 2 5
995000000 83.2198 1.8 5
996000000 80.8648 2.4 5
997000000 78.4778 2 5
998000000 83.5247 1.8 5
999000000 81.6373 2 5
1000000000 63.3413 3.6 5
1001000000 82.9979 1.8 5
1002000000 85.3242 1.6 5
1003000000 78.3097 2 5
1004000000 83.8267 1.8 5
1005000000 71.6057 2.2 5
1006000000 83.6566 1.8 5
1007000000 76.1931 2 5
1008000000 79.2093 2 5
1009000000 83.9453 1.8 5
1010000000 83.8054 1.8 5
1011000000 73.7711 2.6 5
1012000000 74.2694 2.4 5
1013000000 74.0644 2.4 5
1014000000 78.4265 2 5
1015000000 85.2272 1.6 5
1016000000 83.7246 1.8 5
1017000000 79.2631 2 5
1018000000 75.4329 2 5
1019000000 73.1889 2.2 5
1020000000 74.4807 2.2 5
1021000000 69.189 2.4 5
1022000000 71.3791 2.6 5
1023000000 70.8805 2.6 5
1024000000 65.0736 2.8 5
1025000000 76.3156 2 5
1026000000 65.5982 2.6 5
1027000000 64.2663 3.8 5
1028000000 70.5845 2.6 5
1029000000 74.1339 2.4 5
1030000000 69.4311 2.4 5
1031000000 71.1202 2.2 5
1032000000 75.4373 2 5
1033000000 75.7882 2 5
1034000000 74.9567 2 5
1035000000 63.9593 3 5
1036000000 68.9318 2.4 5
1037000000 78.4147 2 5
1038000000 78.7422 2 5
1039000000 69.252 2.6 5
1040000000 77.9691 2 5
1041000000 77.6822 2 5
1042000000 75.7768 2 5
1043000000 76.4214 2.2 5
1044000000 69.7768 3 5
1045000000 77.2694 2 5
1046000000 76.3544 2.2 5
1047000000 70.4967 2.4 5
1048000000 77.8953 2 5
1049000000 77.803 2 5
1050000000 76.0803 2 5
1051000000 77.9904 2 5
1052000000 59.6493 3.2 5
1053000000 78.0486 2 5
1054000000 78.1254 2 5
1055000000 72.5805 2.2 5
1056000000 74.0068 2.25 4
1057000000 61.2855 3.33333 3
1058000000 74.5158 2 3
1059000000 83.3224 1.66667 3
1060000000 83.5265 1.66667 3
1061000000 75.5233 2 3
1062000000 83.6146 1.66667 3
1063000000 83.8793 1.66667 3
1064000000 75.1987 2 3
1065000000 83.9251 1.66667 3
1066000000 83.6124 1.66667 3
1067000000 75.7427 2 3

